Scalable Discrete-to-Continuous Channel Simulation for Compression and Privacy

Channel simulation has recently emerged as a useful component in machine learning systems where samples from a prescribed probability distribution are to be compressed. Yet, general channel simulation algorithms often suffer from high computational costs, random stopping times or, in the worst case, can require generating an infinite number of shared random samples. We introduce a scheme for both exact and approximate simulation of discrete-to-continuous channels which conversely uses a fixed number of random samples, and therefore has a runtime independent of the channel and the input. Unlike existing channel simulation schemes which generate a sequence of independent samples from a proposal distribution, our approach generates one sample, or alternatively a fixed number of samples, from each potential target distribution. We then apply a latent permutation to the samples before performing sample selection using an exponential race. Our scheme provides a flexible tradeoff between the number of generated samples and the compression rate. Using polar and multilevel coding, we scale our approach to handle long blocklengths in $O(n \log n)$ time in order to benefit from reduced per-symbol overhead. We conclude by demonstrating applications to variable-rate compression with stochastic VQ-VAEs and communication-efficient differentially private distributed mean estimation via exact simulation of the Gaussian mechanism.

==> plots/baseline_data.csv <==
rate_mean,mse_mean
1.8507734793391615,0.0030886455527089
2.8503419365370775,0.001728752983931
3.9043298034872183,0.0011154860465187
4.921208981908476,0.0007840346424461
5.86585222064836,0.0005974432896414
6.839364955709605,0.0004573153922907
7.798518496149884,0.0003399974631089

==> plots/biawgn_data.csv <==
snr,cap,bnd
-20,0.0071776453327434,0.0142845583004067
-19.2857142857143,0.00845329102723965,0.0168086368717268
-18.5714285714286,0.00995409025399935,0.0197726325442039
-17.8571428571429,0.0117191834440355,0.0232509077832571
-17.1428571428571,0.0137942859747144,0.0273295262894225
-16.4285714285714,0.0162327053875035,0.0321077689270351
-15.7142857142857,0.0190964826031234,0.0376997218097699
-15,0.0224576589779624,0.0442358859912775
-14.2857142857143,0.0263996647126478,0.0518647317031256
-13.5714285714286,0.0310188147394653,0.0607540854748249
-12.8571428571429,0.0364258848258822,0.0710921944434201
-12.1428571428571,0.0427477221049871,0.0830882576996931
-11.4285714285714,0.05012881929336,0.096972149291262
-10.7142857142857,0.0587327491027662,0.112992982416859
-10,0.0687433134449507,0.131416082352847
-9.28571428571429,0.0803652098638176,0.152517852858266
-8.57142857142857,0.0938239546873162,0.176577947929559
-7.85714285714286,0.109364729255107,0.203868114975556
-7.14285714285714,0.127249734678959,0.234637082415933
-6.42857142857143,0.147753557249706,0.269090960534432
-5.71428571428571,0.171155970407425,0.307368857027639
-5,0.197731545746917,0.349513836795641
-4.28571428571429,0.227735438495555,0.395440043420162
-3.57142857142857,0.261384786040446,0.444897804415331
-2.85714285714286,0.298835356745129,0.497439888390297
-2.14285714285714,0.340153467125734,0.552393720899297
-1.42857142857143,0.385283812320058,0.608846115497893
-0.714285714285715,0.434014787822941,0.665648552386778
0,0.485944154132935,0.721451590790388
0.714285714285715,0.540449481586844,0.774775722749542
1.42857142857143,0.596669562899661,0.824121829746688
2.14285714285714,0.653504560779334,0.868116648629705
2.85714285714286,0.709643477628632,0.905677407926767
3.57142857142857,0.763626735555372,0.936167179758757
4.28571428571428,0.813948208204955,0.959502824763769
5,0.859194083749341,0.976177233595498
5.71428571428572,0.8982053683668,0.987172713210279
6.42857142857143,0.930238206029979,0.993773543844379
7.14285714285714,0.955085409752406,0.997323808171084
7.85714285714286,0.97311981086942,0.999002817791011
8.57142857142857,0.98523157532731,0.999685822271301
9.28571428571428,0.992659763043335,0.999918728720947
10,0.99675632799003,0.999983328240403
10.7142857142857,0.998751338601796,0.99999739670959
11.4285714285714,0.999591235898967,0.999999705163192
12.1428571428571,0.999889392894644,0.999999977122165
12.8571428571429,0.999976076651489,0.999999998863341
13.5714285714286,0.999996024218264,0.999999999966588
14.2857142857143,0.999999515453495,0.999999999999469
15,0.999999959010072,0.999999999999996


==> plots/dq_results_scalar_fixed.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,1.0002119954427082,0.000230211249673623,1.0,1.001220703125,1.0,1.000732421875,600.0
0.6612244897959184,1.2338065592447918,0.00702797839482944,1.208740234375,1.257568359375,1.22265625,1.245361328125,600.0
1.2724489795918368,1.776331787109375,0.0093179506261264,1.74853515625,1.8046875,1.760986328125,1.791259765625,600.0
1.883673469387755,2.128861897786458,0.00819737415037336,2.10546875,2.148681640625,2.11572265625,2.14234619140625,600.0
2.4948979591836733,2.334761149088542,0.00901106861910451,2.304931640625,2.3583984375,2.3203125,2.349365234375,600.0
3.1061224489795918,2.521868896484375,0.009986863356872221,2.49462890625,2.552734375,2.5058349609375,2.538818359375,600.0
3.71734693877551,2.704292805989583,0.010217751432292964,2.67333984375,2.73486328125,2.6875,2.720947265625,600.0
4.328571428571428,2.87404296875,0.01010587669266445,2.837646484375,2.905029296875,2.85789794921875,2.89013671875,600.0
4.939795918367347,3.022239176432292,0.009860325437670148,2.99072265625,3.048095703125,3.006591796875,3.03883056640625,600.0
5.551020408163265,3.148726399739583,0.010319625808204122,3.11669921875,3.179931640625,3.132568359375,3.164599609375,600.0
6.162244897959184,3.258908284505208,0.009778088588939134,3.228515625,3.287841796875,3.24267578125,3.27515869140625,600.0
6.773469387755102,3.353094482421875,0.010306782653721676,3.317626953125,3.38671875,3.33665771484375,3.37060546875,600.0
7.38469387755102,3.439757080078125,0.01039001293439358,3.396728515625,3.47314453125,3.42281494140625,3.456787109375,600.0
7.995918367346938,3.518806966145833,0.01084308689447056,3.48193359375,3.55078125,3.50023193359375,3.53565673828125,600.0
8.607142857142858,3.5946846516927082,0.010391316943869086,3.563720703125,3.626220703125,3.5776123046875,3.612548828125,600.0
9.218367346938777,3.6671728515625,0.010405575935751973,3.639404296875,3.701171875,3.649169921875,3.6836181640625,600.0
9.829591836734695,3.736708984375,0.010722085355057294,3.709716796875,3.766845703125,3.71922607421875,3.75440673828125,600.0
10.440816326530612,3.8038260904947916,0.011109167744883892,3.773681640625,3.83740234375,3.78466796875,3.821533203125,600.0
11.052040816326532,3.8668196614583334,0.01167943735567784,3.82666015625,3.90234375,3.8483642578125,3.88477783203125,600.0
11.66326530612245,3.92700439453125,0.010282329259613839,3.90185546875,3.957275390625,3.90966796875,3.9443359375,600.0
12.274489795918369,3.985063069661458,0.011093605731108349,3.948974609375,4.020263671875,3.96678466796875,4.00296630859375,600.0
12.885714285714286,4.040581868489583,0.011059741995764136,4.007080078125,4.073974609375,4.0224365234375,4.0593505859375,600.0
13.496938775510205,4.091552734375,0.011179645439110633,4.0576171875,4.1240234375,4.07373046875,4.11083984375,600.0
14.108163265306123,4.141128336588542,0.01113529738274206,4.107666015625,4.177490234375,4.1220458984375,4.15919189453125,600.0
14.71938775510204,4.189687093098958,0.011229688819409663,4.155029296875,4.220703125,4.17064208984375,4.2077880859375,600.0
15.33061224489796,4.232852783203125,0.011460799114837604,4.19677734375,4.27197265625,4.2138427734375,4.25147705078125,600.0
15.941836734693878,4.274337158203125,0.01040714424383398,4.24755859375,4.3037109375,4.2582763671875,4.29151611328125,600.0
16.553061224489795,4.315565999348959,0.011218021606712694,4.27978515625,4.349609375,4.296630859375,4.3337646484375,600.0
17.164285714285715,4.35296630859375,0.010944219099772511,4.322021484375,4.383544921875,4.335205078125,4.371337890625,600.0
17.775510204081634,4.38956787109375,0.011328869951557796,4.35498046875,4.4296875,4.37010498046875,4.40797119140625,600.0
18.386734693877553,4.424975992838542,0.010775795497660837,4.393310546875,4.451416015625,4.4072021484375,4.4423828125,600.0
18.99795918367347,4.45819091796875,0.0113446684997126,4.417236328125,4.496337890625,4.439208984375,4.477294921875,600.0
19.60918367346939,4.490624186197917,0.01164231031731651,4.456787109375,4.532958984375,4.4723876953125,4.509521484375,600.0
20.220408163265308,4.521429850260417,0.01112414551158548,4.4833984375,4.55322265625,4.5026611328125,4.53883056640625,600.0
20.831632653061224,4.552073160807292,0.011131647431110022,4.52001953125,4.585693359375,4.53416748046875,4.5703125,600.0
21.442857142857143,4.58116455078125,0.01116127037338784,4.542724609375,4.6181640625,4.562744140625,4.59986572265625,600.0
22.054081632653062,4.610601806640625,0.01126033579619714,4.572265625,4.64208984375,4.5908203125,4.62744140625,600.0
22.665306122448982,4.638388264973958,0.01186506361913307,4.598876953125,4.669189453125,4.61962890625,4.65943603515625,600.0
23.276530612244898,4.666016031901042,0.011273223167463898,4.63232421875,4.702392578125,4.64866943359375,4.685302734375,600.0
23.887755102040817,4.693152262369792,0.01096496009054398,4.659912109375,4.730224609375,4.67576904296875,4.71217041015625,600.0
24.498979591836736,4.719501953125,0.011237219087084612,4.68994140625,4.75537109375,4.69945068359375,4.73707275390625,600.0
25.110204081632652,4.744835611979167,0.012019927749944702,4.71435546875,4.782958984375,4.725830078125,4.76392822265625,600.0
25.72142857142857,4.770452067057292,0.011517138827803468,4.740478515625,4.81494140625,4.751953125,4.78931884765625,600.0
26.33265306122449,4.794662679036458,0.01187356201881525,4.7607421875,4.83251953125,4.77513427734375,4.813720703125,600.0
26.94387755102041,4.819329427083333,0.012440788525434633,4.782470703125,4.864990234375,4.79832763671875,4.8388671875,600.0
27.555102040816326,4.843221028645833,0.012164100042707512,4.81005859375,4.881103515625,4.822265625,4.86376953125,600.0
28.166326530612245,4.8667578125,0.011150829775353959,4.83251953125,4.896728515625,4.849609375,4.88551025390625,600.0
28.777551020408165,4.8895780436197915,0.011501582551041238,4.856201171875,4.9248046875,4.8705810546875,4.909423828125,600.0
29.38877551020408,4.911500651041667,0.011079562652791596,4.87744140625,4.94482421875,4.89306640625,4.929443359375,600.0
30.0,4.933944905598958,0.011563261296174967,4.8974609375,4.96630859375,4.91502685546875,4.953125,600.0


==> plots/dq_results_scalar_variable.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,1.000052530681625,0.00017949288598289307,1.0,1.0018684618991784,1.0,1.000319314657459,600.0
0.6612244897959184,1.0690491528649586,0.006502595299381413,1.049811820737464,1.098035499126088,1.0588663208228721,1.0800303483838576,600.0
1.2724489795918368,1.3030404290545536,0.011821570806792924,1.268347337287166,1.341900699995261,1.2832171714264642,1.3211144938236703,600.0
1.883673469387755,1.5905863130052373,0.013940701040406933,1.552057737430892,1.633316819019226,1.5685459077717778,1.614414112850605,600.0
2.4948979591836733,1.844721390929714,0.013973161605452845,1.8028919675853992,1.8804833007040358,1.8228186300291604,1.86965599556077,600.0
3.1061224489795918,2.0566625446084355,0.012744470747604082,2.018941067154296,2.096936843527653,2.0352894141739264,2.0776871644753814,600.0
3.71734693877551,2.2343099877408403,0.013151248044203754,2.199600993293184,2.283356973178977,2.2129056495587642,2.2561670195004218,600.0
4.328571428571428,2.3896774405318615,0.012520324902605611,2.3537346880355976,2.4245543420613176,2.3699242760368895,2.410939883466916,600.0
4.939795918367347,2.527541257590304,0.012926466951915933,2.4919829803109734,2.563853082085413,2.5066590585133914,2.549643695960904,600.0
5.551020408163265,2.651274334125738,0.012828307171436643,2.6157272168248378,2.6856654490153997,2.6305137886331296,2.6726312951285873,600.0
6.162244897959184,2.762024365529993,0.012370419135146585,2.72489363653312,2.80033291378159,2.741673415144358,2.782496289552136,600.0
6.773469387755102,2.8647346869865578,0.011752519062168634,2.8268315990211983,2.903867059942655,2.8456836146397664,2.8836675187492737,600.0
7.38469387755102,2.9582830998296843,0.012022708898913126,2.926329716468258,3.0011007100588873,2.939373784783975,2.9786036299908476,600.0
7.995918367346938,3.0431902965071327,0.011456407327986026,3.0060622469858385,3.079508595476613,3.0247251414511878,3.0617768054132735,600.0
8.607142857142858,3.1220633362802492,0.011942545157590969,3.0834808620683782,3.1625303810493945,3.1026576215211676,3.140976943233188,600.0
9.218367346938777,3.195706490075246,0.011674320387122522,3.155931227606044,3.2331320097514604,3.1770426640706555,3.214776557056915,600.0
9.829591836734695,3.263763515911965,0.012000919975981187,3.2290073545142697,3.3042174319328104,3.244569399641749,3.2835956211013175,600.0
10.440816326530612,3.3271044842680038,0.011746664408030738,3.2830193921112683,3.3579617753393887,3.308623697581537,3.3469917406593535,600.0
11.052040816326532,3.3876942144659408,0.011194316571918545,3.3524063058153963,3.4270609934519083,3.3706073801279537,3.406399876633524,600.0
11.66326530612245,3.4431771934186184,0.011721393014777377,3.3995544200853822,3.4848180228794914,3.423595064020075,3.4626170894743447,600.0
12.274489795918369,3.4966016784254,0.010848916772482052,3.4561771357111253,3.5319711152258786,3.4795060310679604,3.5137700983291626,600.0
12.885714285714286,3.5469432730482384,0.011020360361888913,3.5167855210638566,3.582352229292086,3.529121882491377,3.5647670215028695,600.0
13.496938775510205,3.5940679968232825,0.010513800176734533,3.5598382655399625,3.62986177610704,3.5765804459654214,3.6117786324878933,600.0
14.108163265306123,3.6388700306146133,0.010524724726803698,3.6062071561438014,3.667199266502989,3.62098080444246,3.6560323735704783,600.0
14.71938775510204,3.6814986098367526,0.010491868964397357,3.6528167457815552,3.7104741250621656,3.6635231775327943,3.6988685691857626,600.0
15.33061224489796,3.722174007839637,0.010467828809045968,3.671383959835996,3.750010961091675,3.705133440351295,3.7382040076257406,600.0
15.941836734693878,3.760311108113671,0.010099951438156415,3.731111386068932,3.7890406064366196,3.744023897596349,3.7769752530320737,600.0
16.553061224489795,3.7973504966774203,0.010030509834344168,3.7646858194135033,3.823791724048206,3.781081870912431,3.8136141771010217,600.0
17.164285714285715,3.831685593189856,0.010613225559813692,3.797647167859582,3.877282637377498,3.813889296193971,3.84942250355325,600.0
17.775510204081634,3.8648240522236255,0.010316348707015158,3.834213886744975,3.894810895558442,3.848089241050014,3.881710244435164,600.0
18.386734693877553,3.895846186965586,0.010467168978785125,3.8642650599830395,3.9275603248767315,3.8791146334599205,3.912607672934245,600.0
18.99795918367347,3.9276369899701753,0.009800871493640754,3.8869183471314583,3.9556724851214558,3.911423663848018,3.9450655513760755,600.0
19.60918367346939,3.9557175267032774,0.009691975418634386,3.930484104275539,3.988137782088307,3.939764496167612,3.9716286778260415,600.0
20.220408163265308,3.9837391398809125,0.009971202983085316,3.9556357528517037,4.014613764433909,3.9664141105722197,3.9996165846959943,600.0
20.831632653061224,4.01089669714023,0.009978270658923505,3.979770768265505,4.04788495995613,3.995219035704892,4.026254125471481,600.0
21.442857142857143,4.035623078852924,0.009837629885494633,4.004948364366858,4.063676025529147,4.019818413778254,4.052286475694827,600.0
22.054081632653062,4.0600633932687336,0.009811620243681615,4.030672619743411,4.092703629521935,4.043977001295965,4.076533374023771,600.0
22.665306122448982,4.084623675718502,0.009540293098885691,4.047313658438821,4.121688899863341,4.069561346896585,4.100305016521613,600.0
23.276530612244898,4.10574316251389,0.009478465035710315,4.075890156526036,4.133063436482991,4.090286345154261,4.12081259866053,600.0
23.887755102040817,4.127875885283102,0.00999404803518913,4.101744748751418,4.154975232181981,4.110930525790066,4.144007057840404,600.0
24.498979591836736,4.148744746957594,0.009571184315637277,4.122540980196587,4.174797932649332,4.132702831429849,4.165399654774995,600.0
25.110204081632652,4.169124228493823,0.00977224403310047,4.141142696668428,4.203078002715797,4.153045313568656,4.186118236009428,600.0
25.72142857142857,4.1880727959830315,0.010015705391484128,4.1561835596339005,4.22821705476342,4.173436859469052,4.204447302573523,600.0
26.33265306122449,4.206305403124167,0.009275639473872513,4.182570070800875,4.23623186559926,4.192067648713041,4.221549842633642,600.0
26.94387755102041,4.225172335820991,0.009639047399337906,4.200757930434702,4.254028961876351,4.209892833566093,4.2417263340904645,600.0
27.555102040816326,4.241422454797978,0.009442928202780566,4.21397934446916,4.267368700647285,4.226225425417774,4.257475819161546,600.0
28.166326530612245,4.258126446752233,0.009676164415055715,4.228431504948511,4.285770017173952,4.242804027908382,4.274177926988763,600.0
28.777551020408165,4.27339695465193,0.009869297066534883,4.245591683532182,4.308258675119582,4.256387741417496,4.288082493837861,600.0
29.38877551020408,4.288133993844189,0.008848237777836348,4.262459153006626,4.313166267812235,4.273824356481652,4.302278946991435,600.0
30.0,4.303332923620457,0.009187048315937186,4.27301692738682,4.3286809253050205,4.288053278040352,4.317728672531151,600.0


==> plots/dq_results_vector_fixed.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,4.000104166666667,0.00016475082433608626,4.0,4.0009765625,4.0,4.00048828125,600.0
0.17291666666666666,4.00332275390625,0.0009173353510795795,4.001220703125,4.006103515625,4.001953125,4.0048828125,600.0
0.29583333333333334,4.016254475911459,0.0020514817399483747,4.01025390625,4.022705078125,4.012939453125,4.02001953125,600.0
0.41875,4.042534586588542,0.003381463025023135,4.033935546875,4.052490234375,4.037109375,4.04835205078125,600.0
0.5416666666666667,4.0862198893229165,0.004555927354122564,4.070068359375,4.103515625,4.07884521484375,4.093505859375,600.0
0.6645833333333334,4.148714192708334,0.005998137667092147,4.132568359375,4.16650390625,4.13916015625,4.158935546875,600.0
0.7875000000000001,4.233073323567709,0.007392799119170537,4.213134765625,4.255126953125,4.22191162109375,4.245361328125,600.0
0.9104166666666668,4.338343098958333,0.008749148400707136,4.31494140625,4.368896484375,4.32421875,4.352783203125,600.0
1.0333333333333334,4.465104573567708,0.010936532128237184,4.4365234375,4.496826171875,4.44798583984375,4.4839111328125,600.0
1.1562500000000002,4.610907389322917,0.011732947584144938,4.5732421875,4.6435546875,4.59227294921875,4.630859375,600.0
1.2791666666666668,4.774946695963542,0.013085405803430006,4.734130859375,4.819580078125,4.75462646484375,4.79713134765625,600.0
1.4020833333333333,4.95472412109375,0.013357496878988637,4.912353515625,5.001220703125,4.9326171875,4.97608642578125,600.0
1.5250000000000001,5.147701009114583,0.015778609091381308,5.090087890625,5.207763671875,5.12205810546875,5.17337646484375,600.0
1.647916666666667,5.349862467447917,0.01670565821137413,5.29052734375,5.400390625,5.32275390625,5.377734375,600.0
1.7708333333333335,5.560952555338542,0.017282781293304964,5.51416015625,5.6064453125,5.53267822265625,5.58890380859375,600.0
1.89375,5.774901123046875,0.018142565104121922,5.704345703125,5.833740234375,5.747314453125,5.80421142578125,600.0
2.0166666666666666,5.9876416015625,0.018606718759571393,5.91845703125,6.045166015625,5.958740234375,6.018310546875,600.0
2.1395833333333334,6.201892496744792,0.01802803532046529,6.1396484375,6.255859375,6.17186279296875,6.23023681640625,600.0
2.2625,6.4146110026041665,0.01799604284075161,6.366943359375,6.46728515625,6.386474609375,6.44361572265625,600.0
2.3854166666666665,6.61806884765625,0.018202840122289468,6.56494140625,6.674560546875,6.5876220703125,6.64822998046875,600.0
2.5083333333333333,6.815099283854167,0.01749016503082865,6.7607421875,6.8681640625,6.78856201171875,6.845703125,600.0
2.63125,7.005652669270833,0.017753785891580297,6.951904296875,7.064453125,6.97728271484375,7.03516845703125,600.0
2.7541666666666664,7.184783935546875,0.018296087347892235,7.126708984375,7.23828125,7.153076171875,7.21387939453125,600.0
2.877083333333333,7.3549202473958335,0.016749239430843325,7.30029296875,7.408935546875,7.3271484375,7.3833251953125,600.0
3.0,7.5162056477864585,0.017084897100017416,7.46337890625,7.573974609375,7.48948974609375,7.545654296875,600.0


==> plots/dq_results_vector_variable.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,4.000049926085424,0.00014221937104924188,4.0,4.00131948686763,4.0,4.000323717020536,600.0
0.17291666666666666,4.001682027028919,0.0008553455415081977,4.000072934006971,4.005017284502317,4.000489142706382,4.003233288820524,600.0
0.29583333333333334,4.008329760543229,0.001838536907289165,4.00408155662175,4.015045158450542,4.005726714807002,4.011642463239999,600.0
0.41875,4.02212396539172,0.0031631551039238404,4.012900157753741,4.032609141752997,4.017167592594727,4.027557375143475,600.0
0.5416666666666667,4.0447535540175,0.0046018919378742725,4.032911768295888,4.0578441241747045,4.037720299292573,4.052821437685381,600.0
0.6645833333333334,4.077734162600427,0.005907681308485137,4.059826891660964,4.097142315671219,4.0687325317474885,4.087917586634266,600.0
0.7875000000000001,4.122484193283755,0.007611866118967088,4.097957192981976,4.1452485430791395,4.110136516801102,4.13463651722406,600.0
0.9104166666666668,4.179401226704732,0.008681837561084548,4.155627161938878,4.210230771425342,4.16639373722436,4.193517495506884,600.0
1.0333333333333334,4.247612685298732,0.010236418494492487,4.2149444742948035,4.277078156892097,4.231355070936465,4.2649573555407745,600.0
1.1562500000000002,4.327854156743718,0.01136281779307197,4.2838806055159475,4.3681151527469755,4.31037854603674,4.346316638158519,600.0
1.2791666666666668,4.419483789446112,0.013275230542745783,4.380811368976634,4.4616698784593325,4.397312403082361,4.441028079113047,600.0
1.4020833333333333,4.521740757374405,0.014245667101097691,4.480428135011805,4.560813687410501,4.497293622830074,4.545019091723231,600.0
1.5250000000000001,4.6327403399334495,0.015823626412372477,4.57914609417869,4.680183055678212,4.60690104607658,4.659307990386535,600.0
1.647916666666667,4.748279778615333,0.016199610398271346,4.697376163871659,4.800521358973233,4.721948679280908,4.776130181538966,600.0
1.7708333333333335,4.873084978523137,0.017765194968713947,4.826395235032906,4.926768587833764,4.842985993983423,4.902484008385815,600.0
1.89375,5.0030929761797625,0.019064412643652273,4.942121602751513,5.062689155545961,4.973416963549399,5.034495507116406,600.0
2.0166666666666666,5.134738913347274,0.01956824771563177,5.06827152624495,5.191299368334187,5.104039063402294,5.1693398147756575,600.0
2.1395833333333334,5.267766671631837,0.02055664428209437,5.203954579307199,5.331716560969222,5.234203522331506,5.3002974510273475,600.0
2.2625,5.402255807331872,0.02105885247381683,5.322659717528344,5.463190145477259,5.368402567118563,5.435577334014318,600.0
2.3854166666666665,5.534694570424633,0.021227141172202986,5.471039056211973,5.614541402134787,5.499814852937339,5.569619609172277,600.0
2.5083333333333333,5.662487149117622,0.021357618004074902,5.595841161371994,5.721970813951462,5.627603839897572,5.698625413736405,600.0
2.63125,5.788693965064059,0.022198638136465887,5.7189248089900175,5.856132490286967,5.7537733005921865,5.825828063709173,600.0
2.7541666666666664,5.91013390095068,0.021509890438904965,5.835160975146481,5.984345476540021,5.873662343431166,5.946464304388382,600.0
2.877083333333333,6.027201108382722,0.021801357993314865,5.969069012534824,6.095028492044454,5.991888545642481,6.063018856735431,600.0
3.0,6.136466156951847,0.022513903314699726,6.061458083551887,6.192411846932105,6.098822609803842,6.174245318596709,600.0


==> plots/empirical_cdf_data.csv <==
idx,x1_est,y1_est,y1_true,x2_est,y2_est,y2_true,x3_est,y3_est,y3_true
0,-43.694515,1e-06,9.861238603775324e-07,-34.5778,1e-06,9.313763580019322e-07,-32.26945,1e-06,9.3137613653251e-07
1,-35.82597,0.002501,0.002559267671198573,-32.230846,0.002501,0.0026180920789090345,-31.440462,0.002501,0.002557204254111798
2,-34.75191,0.005001,0.005013395476959134,-31.878157,0.005001,0.005089274995103729,-31.313652,0.005001,0.0050198178757093065
3,-34.042564,0.007501,0.0074607008662116855,-31.622593,0.007501,0.007626273494549933,-31.222462,0.007501,0.007527392762927628
4,-33.469536,0.010001,0.010024496939547068,-31.414469,0.010001,0.010135147363831152,-31.148632,0.010001,0.009974120659643808
5,-32.99796,0.012501,0.012572976193270734,-31.226622,0.012501,0.012683827357525499,-31.078825,0.012501,0.012549290968059686
6,-32.601395,0.015001,0.015042583927874801,-31.061861,0.015001,0.015083862266429361,-31.017326,0.015001,0.014942268339021727
7,-32.228165,0.017501,0.017649115373172434,-30.900099,0.017501,0.0175355018662545,-30.953943,0.017501,0.017434339777711028
8,-31.896036,0.020001,0.020202532647196778,-30.740305,0.020001,0.020002015189878066,-30.888042,0.020001,0.019948308436856476
9,-31.609007,0.022501,0.02258718915271588,-30.577349,0.022501,0.022523071739803203,-30.818848,0.022501,0.02239463222877221
10,-31.333256,0.025001,0.02503243519318308,-30.415787,0.025001,0.02500225334916741,-30.734835,0.025001,0.024972889247388764
11,-31.058924,0.027501,0.027612871247004185,-30.246822,0.027501,0.02756294602775412,-30.628813,0.027501,0.027492561287333496
12,-30.805017,0.030001,0.030129642316805556,-30.07865,0.030001,0.03008572548155777,-30.448874,0.030001,0.029978729190997266
13,-30.558247,0.032501,0.03269071826826488,-29.915981,0.032501,0.032519723654181265,-29.555618,0.032501,0.032482962276951584
14,-30.331625,0.035001,0.03513932924906462,-29.747492,0.035001,0.03505887562639866,-29.37227,0.035001,0.034986035405100736
15,-30.114214,0.037501,0.03757224475017313,-29.585457,0.037501,0.03753890876553328,-29.26629,0.037501,0.037495942557209026
16,-29.899078,0.040001,0.0400573037014979,-29.423687,0.040001,0.04006408213490842,-29.182762,0.040001,0.0400515856069991
17,-29.688005,0.042501,0.04256721587987671,-29.26618,0.042501,0.04256988431147373,-29.111942,0.042501,0.04255225658579497
18,-29.484228,0.045001,0.0450546748002673,-29.113712,0.045001,0.04502942182073326,-29.046356,0.045001,0.045053979933638195
19,-29.288757,0.047501,0.04749716170595012,-28.95826,0.047501,0.04755309444876295,-28.983994,0.047501,0.047505768838076085
20,-29.093863,0.050001,0.049984590855860635,-28.799568,0.050001,0.05012302682149307,-28.91722,0.050001,0.050101653968775375
21,-28.903885,0.052501,0.05245663442779637,-28.644032,0.052501,0.05261455092758817,-28.849577,0.052501,0.05258901940225598
22,-28.716284,0.055001,0.05494100757835045,-28.485832,0.055001,0.05510607455952547,-28.774925,0.055001,0.055052808527210145
23,-28.52865,0.057501,0.0574662121246954,-28.325148,0.057501,0.05758792229046195,-28.682297,0.057501,0.05757722408248189
24,-28.345411,0.060001,0.059968816437877194,-28.159376,0.060001,0.06010450313419027,-28.555851,0.060001,0.0599974617722053
25,-28.16849,0.062501,0.062417178273512085,-27.986162,0.062501,0.0627076377253369,-27.891188,0.062501,0.06256836516599848
26,-27.991535,0.065001,0.06489536233335239,-27.824009,0.065001,0.06514620047672952,-27.43724,0.065001,0.065105678188621
27,-27.81108,0.067501,0.06745070812459456,-27.660173,0.067501,0.06763686688442823,-27.311222,0.067501,0.06757861775456549
28,-27.637728,0.070001,0.0699303303759778,-27.49773,0.070001,0.0701505776926224,-27.22307,0.070001,0.07000867606613165
29,-27.464281,0.072501,0.0724338220258862,-27.337563,0.072501,0.07267834156740206,-27.14758,0.072501,0.07251131667266913
30,-27.289492,0.075001,0.0749777430493442,-27.181536,0.075001,0.07518193283902119,-27.079506,0.075001,0.07502327442146614
31,-27.11949,0.077501,0.07747064903293714,-27.028952,0.077501,0.07765470149888233,-27.01575,0.077501,0.07750429462505422
32,-26.947033,0.080001,0.08001681443992716,-26.874395,0.080001,0.08016345783437152,-26.952414,0.080001,0.07999398884810426
33,-26.777803,0.082501,0.08253081677647157,-26.722677,0.082501,0.08260919861583307,-26.888647,0.082501,0.08242591205421049
34,-26.60717,0.085001,0.08507985590982874,-26.568493,0.085001,0.08506013888902865,-26.81736,0.085001,0.08494434164923122
35,-26.441124,0.087501,0.0875728320461941,-26.408484,0.087501,0.08755673466918422,-26.734596,0.087501,0.08747950045908932
36,-26.27558,0.090001,0.09006940805249401,-26.240835,0.090001,0.09012245065587728,-26.626268,0.090001,0.09004269250818214
37,-26.105808,0.092501,0.09264019822236849,-26.07185,0.092501,0.0926715246918852,-26.434797,0.092501,0.0925956436673298
38,-25.93685,0.095001,0.09520820116841296,-25.898306,0.095001,0.09527697510031134,-25.542185,0.095001,0.09510040248634337
39,-25.763124,0.097501,0.09785755714933242,-25.731077,0.097501,0.09780429621585364,-25.366999,0.097501,0.09759100022240437
40,-25.601278,0.100001,0.10033305777212397,-25.57084,0.100001,0.10026308844523475,-25.260273,0.100001,0.10016369430466293
41,-25.443491,0.102501,0.10275256711332438,-25.410126,0.102501,0.1027772089036837,-25.179834,0.102501,0.10264951730628809
42,-25.2818,0.105001,0.1052375481420737,-25.246904,0.105001,0.10537890510960067,-25.106731,0.105001,0.10524576844116697
43,-25.124191,0.107501,0.10766466310833185,-25.090807,0.107501,0.1079005898097949,-25.041428,0.107501,0.10774641979279163
44,-24.961613,0.110001,0.11017284503811844,-24.938692,0.110001,0.11037072031327003,-24.977182,0.110001,0.11027378031296992
45,-24.803196,0.112501,0.11262075891226504,-24.786787,0.112501,0.11282900451113445,-24.913843,0.112501,0.11273008444782749
46,-24.643787,0.115001,0.11508748688301824,-24.630322,0.115001,0.11533230531371098,-24.84571,0.115001,0.11522473719365314
47,-24.48432,0.117501,0.117558236016112,-24.468525,0.117501,0.11787572563499775,-24.770964,0.117501,0.11767350005991431
48,-24.323639,0.120001,0.12005055931390167,-24.309147,0.120001,0.12033254047518517,-24.678083,0.120001,0.12017683153053775
49,-24.163017,0.122501,0.12254442407565294,-24.145739,0.122501,0.12281008533434437,-24.546759,0.122501,0.12262846461743268
50,-24.00309,0.125001,0.1250296568953464,-23.979277,0.125001,0.12531096033520528,-23.831766,0.125001,0.12512986031746234
51,-23.84598,0.127501,0.12747294364818273,-23.811012,0.127501,0.12784250296090896,-23.439665,0.127501,0.12756912738822232
52,-23.684494,0.130001,0.1299859313341415,-23.645302,0.130001,0.13036497857305804,-23.310854,0.130001,0.13008756459298695
53,-23.519255,0.132501,0.1325588476411173,-23.487934,0.132501,0.13280377914098948,-23.217918,0.132501,0.13266794838951768
54,-23.355211,0.135001,0.13511445824418755,-23.329739,0.135001,0.13530301233522893,-23.143408,0.135001,0.13515925134565837
55,-23.196539,0.137501,0.13758747328852414,-23.174562,0.137501,0.13779455533055834,-23.076372,0.137501,0.1376431237140131
56,-23.034311,0.140001,0.14011684918541845,-23.024727,0.140001,0.14022332422832154,-23.013048,0.140001,0.14011073550492234
57,-22.870874,0.142501,0.14266591610513737,-22.87143,0.142501,0.14271149503966485,-22.950388,0.142501,0.14257290850585105
58,-22.708645,0.145001,0.1451968659516095,-22.716665,0.145001,0.1452055089531635,-22.88221,0.145001,0.14516357052283616
59,-22.548,0.147501,0.14770368847097967,-22.554298,0.147501,0.147783614862216,-22.810377,0.147501,0.1476758430731166
60,-22.39065,0.150001,0.15015960507586099,-22.392721,0.150001,0.1503000183784244,-22.726427,0.150001,0.15020349333388944
61,-22.226408,0.152501,0.15272352692864866,-22.225533,0.152501,0.15285450027050798,-22.615263,0.152501,0.15275407990302214
62,-22.063446,0.155001,0.1552678537838628,-22.05516,0.155001,0.15542215207625856,-22.42122,0.155001,0.1551999375007524
63,-21.901155,0.157501,0.15780202026012113,-21.8892,0.157501,0.1579139165818765,-21.537668,0.157501,0.1576418590877609
64,-21.742891,0.160001,0.16027357626273253,-21.715752,0.160001,0.16053762233095034,-21.364813,0.160001,0.16013512113084766
65,-21.586971,0.162501,0.16270873883488116,-21.552988,0.162501,0.16303989852299927,-21.261335,0.162501,0.16263388550576113
66,-21.427456,0.165001,0.16520023947887236,-21.395218,0.165001,0.16551292642097368,-21.177353,0.165001,0.16523292500443992
67,-21.27116,0.167501,0.16764160622885366,-21.238863,0.167501,0.16800815565608715,-21.107155,0.167501,0.16773000291914017
68,-21.118065,0.170001,0.17003310434793084,-21.086744,0.170001,0.1704664907627544,-21.042719,0.170001,0.1701959612511156
69,-20.95745,0.172501,0.17254216397074207,-20.931086,0.172501,0.17299419054760068,-20.977577,0.172501,0.17275825467680908
70,-20.798733,0.175001,0.17502169980083554,-20.781622,0.175001,0.17541220389206377,-20.91381,0.175001,0.17523131617404472
71,-20.634804,0.177501,0.17758272233544134,-20.62513,0.177501,0.17791468470408603,-20.84363,0.177501,0.17779745194824545
72,-20.467394,0.180001,0.18019819656916528,-20.463215,0.180001,0.1804583428811451,-20.766212,0.180001,0.1803168100689993
73,-20.30731,0.182501,0.182699268178898,-20.30335,0.182501,0.18292105443836798,-20.670303,0.182501,0.18285723440857854
74,-20.145258,0.185001,0.18523113768538843,-20.136368,0.185001,0.1854512545602134,-20.531204,0.185001,0.18534037478961662
75,-19.984531,0.187501,0.1877423328089233,-19.97478,0.187501,0.1878784524840907,-19.717884,0.187501,0.18786169216190302
76,-19.822052,0.190001,0.19028094493939424,-19.810825,0.190001,0.19034532753098463,-19.423014,0.190001,0.1903280931873284
77,-19.65635,0.192501,0.19286994612531147,-19.64935,0.192501,0.19280285868647026,-19.300339,0.192501,0.19284745205273837
78,-19.495493,0.195001,0.19538324287716297,-19.489082,0.195001,0.1952858124475451,-19.21228,0.195001,0.1953443174856569
79,-19.327358,0.197501,0.19801027878480817,-19.332443,0.197501,0.19775990383737183,-19.139313,0.197501,0.1978053438235886
80,-19.163998,0.200001,0.20056273504365726,-19.177404,0.200001,0.2002486500575659,-19.072979,0.200001,0.20027321705611933
81,-19.003387,0.202501,0.2030722277898012,-19.020891,0.202501,0.20278562920055548,-19.009659,0.202501,0.20274427066049983
82,-18.845335,0.205001,0.20554176452306255,-18.866581,0.205001,0.20529000816920545,-18.945557,0.205001,0.20526081566808713
83,-18.688017,0.207501,0.2079998340669821,-18.715448,0.207501,0.2077249966088791,-18.881025,0.207501,0.20770710663734823
84,-18.5224,0.210001,0.21058757782098014,-18.557327,0.210001,0.21023596113450435,-18.809053,0.210001,0.21021938666004777
85,-18.359201,0.212501,0.2131375371021448,-18.399303,0.212501,0.21269848045287224,-18.726782,0.212501,0.2126938684310567
86,-18.197178,0.215001,0.21566914183232275,-18.238695,0.215001,0.2151549207823062,-18.619942,0.215001,0.21516529043849153
87,-18.038937,0.217501,0.21814165158888674,-18.07095,0.217501,0.21768504709860775,-18.423334,0.217501,0.21768423144157295
88,-17.881508,0.220001,0.22060146773546163,-17.90273,0.220001,0.2202104448322036,-17.537933,0.220001,0.220139397628251
89,-17.718868,0.222501,0.22314270533366506,-17.737581,0.222501,0.22270537844356533,-17.363724,0.222501,0.2226572363856583
90,-17.56147,0.225001,0.22560204771398173,-17.577175,0.225001,0.22516502002545843,-17.259058,0.225001,0.22519788560490406
91,-17.40744,0.227501,0.2280087603196049,-17.413164,0.227501,0.22772921750273498,-17.178175,0.227501,0.2277052524773938
92,-17.249073,0.230001,0.23048324413540539,-17.257431,0.230001,0.23020984195687336,-17.109215,0.230001,0.23015340826809602
93,-17.08665,0.232501,0.2330210883034641,-17.097916,0.232501,0.2327853006184706,-17.041357,0.232501,0.23274917828307318
94,-16.926895,0.235001,0.2355172693994061,-16.943777,0.235001,0.23528816758446164,-16.977892,0.235001,0.23524587818405987
95,-16.766912,0.237501,0.23801699738412727,-16.7863,0.237501,0.23783684040358893,-16.913078,0.237501,0.23775912950229364
96,-16.613214,0.240001,0.24041852707770114,-16.631727,0.240001,0.240309992232343,-16.843292,0.240001,0.24030922672577926
97,-16.452427,0.242501,0.24293083220509407,-16.469208,0.242501,0.24286509775724618,-16.770704,0.242501,0.2426813648981082
98,-16.29107,0.245001,0.2454520186211543,-16.309969,0.245001,0.24531998280254075,-16.67874,0.245001,0.245161408231155
99,-16.131578,0.247501,0.24794408832751924,-16.148058,0.247501,0.24777513351885,-16.550934,0.247501,0.2475689716330659
100,-15.971474,0.250001,0.2504457246944191,-15.979007,0.250001,0.2503150103587496,-15.972156,0.250001,0.25001496534725365
101,-15.811812,0.252501,0.2529404321121672,-15.81385,0.252501,0.25279962027051606,-15.440938,0.252501,0.2525500870589251
102,-15.651251,0.255001,0.255449206293793,-15.650528,0.255001,0.2552847725811137,-15.313324,0.255001,0.2550277289457956
103,-15.495713,0.257501,0.25787948121589893,-15.488004,0.257501,0.2578026897251846,-15.222097,0.257501,0.257538610973394
104,-15.337673,0.260001,0.26034885682161135,-15.330353,0.260001,0.2602932221623468,-15.145144,0.260001,0.2600975536148113
105,-15.176886,0.262501,0.2628611627015484,-15.171905,0.262501,0.26283749496970066,-15.075982,0.262501,0.26265806137183734
106,-15.020154,0.265001,0.2653100939682108,-15.020751,0.265001,0.26528790642148287,-15.012895,0.265001,0.2651167836288566
107,-14.858766,0.267501,0.26783178762079846,-14.866098,0.267501,0.26779782140912683,-14.949638,0.267501,0.2676020933111472
108,-14.701937,0.270001,0.2702822388364119,-14.709615,0.270001,0.2703183868777732,-14.885852,0.270001,0.2700293237187774
109,-14.54252,0.272501,0.2727731318128922,-14.553203,0.272501,0.272800850491419,-14.814418,0.272501,0.2725422473885425
110,-14.385914,0.275001,0.27522009617413123,-14.389764,0.275001,0.2753456123907116,-14.7316675,0.275001,0.27506037103311026
111,-14.223799,0.277501,0.27775314454863853,-14.225261,0.277501,0.2778586190729648,-14.624428,0.277501,0.2775786610366084
112,-14.065491,0.280001,0.2802267074923349,-14.057191,0.280001,0.2803916670219891,-14.435781,0.280001,0.28008777299932575
113,-13.90637,0.282501,0.282712966228483,-13.888202,0.282501,0.282928936375164,-13.543239,0.282501,0.28259087469338656
114,-13.7495,0.285001,0.28516405822666774,-13.721914,0.285001,0.28544375617052914,-13.364142,0.285001,0.2851487246061905
115,-13.591925,0.287501,0.28762617708583765,-13.563925,0.287501,0.2878702505222053,-13.260489,0.287501,0.28765761346042235
116,-13.430611,0.290001,0.29014670849810464,-13.404842,0.290001,0.29036070021470606,-13.180287,0.290001,0.2901343310579116
117,-13.27258,0.292501,0.29261593521342316,-13.248509,0.292501,0.2928531176047917,-13.109031,0.292501,0.29266024518151995
118,-13.109482,0.295001,0.2951643466999788,-13.09158,0.295001,0.29538804489053705,-13.043145,0.295001,0.295179309293471
119,-12.951117,0.297501,0.29763880372411305,-12.941594,0.297501,0.2978236081741561,-12.978989,0.297501,0.29770274133158126
120,-12.791659,0.300001,0.3001303225781881,-12.791548,0.300001,0.30025228993017117,-12.915598,0.300001,0.30016337531987775
121,-12.630986,0.302501,0.30264084041306144,-12.636317,0.302501,0.30273710960918926,-12.848202,0.302501,0.30263738547870234
122,-12.474049,0.305001,0.305092990399757,-12.471735,0.305001,0.3053257548679587,-12.7723465,0.305001,0.3051314947219968
123,-12.311625,0.307501,0.30763086676693424,-12.315716,0.307501,0.3077321651214856,-12.679201,0.307501,0.3076505386191096
124,-12.152703,0.310001,0.3101140111691636,-12.151704,0.310001,0.31022018123107925,-12.543655,0.310001,0.31017196043382145
125,-11.994433,0.312501,0.3125869780783758,-11.982385,0.312501,0.3127643212997506,-11.842899,0.312501,0.3126161669221039
126,-11.828497,0.315001,0.31517973542247496,-11.818831,0.315001,0.3152243802913883,-11.437987,0.315001,0.31509437820704794
127,-11.66709,0.317501,0.31770171225094945,-11.652912,0.317501,0.31774819801438875,-11.314015,0.317501,0.31751106221680364
128,-11.503335,0.320001,0.3202603906394727,-11.492844,0.320001,0.32022697607490147,-11.221572,0.320001,0.3200548086352381
129,-11.349088,0.322501,0.32267050445091733,-11.339406,0.322501,0.3226489821338163,-11.1495695,0.322501,0.3224410501816894
130,-11.187994,0.325001,0.32518759369858513,-11.18594,0.325001,0.32511083070466656,-11.083448,0.325001,0.3248729212324595
131,-11.029127,0.327501,0.3276698887348759,-11.032905,0.327501,0.32759049640060556,-11.018853,0.327501,0.3273821730350619
132,-10.865876,0.330001,0.3302206844091822,-10.878542,0.330001,0.33009628741131897,-10.95513,0.330001,0.32988804926098136
133,-10.709812,0.332501,0.3326591849327373,-10.72459,0.332501,0.33257854029939604,-10.888758,0.332501,0.33242181265890597
134,-10.549659,0.335001,0.3351615816354949,-10.56946,0.335001,0.3350449001829376,-10.818453,0.335001,0.3349078374512261
135,-10.388964,0.337501,0.33767244219781334,-10.405538,0.337501,0.3376022382244609,-10.737152,0.337501,0.33740841061696797
136,-10.227627,0.340001,0.3401933312416171,-10.240878,0.340001,0.3401217994544823,-10.634413,0.340001,0.33988055020322405
137,-10.075649,0.342501,0.3425679802894659,-10.078237,0.342501,0.3425755825572763,-10.464396,0.342501,0.34233885127184377
138,-9.916475,0.345001,0.34505507349968406,-9.9169855,0.345001,0.34499620394312847,-9.568889,0.345001,0.3448752375319267
139,-9.759064,0.347501,0.3475146293640167,-9.750992,0.347501,0.3475016118646248,-9.375724,0.347501,0.3474183868070763
140,-9.5990925,0.350001,0.3500141799449943,-9.587498,0.350001,0.3500053672310877,-9.26919,0.350001,0.349916074731484
141,-9.441258,0.352501,0.35248033702373655,-9.42958,0.352501,0.3524702350852318,-9.186653,0.352501,0.35242224507784364
142,-9.28237,0.355001,0.3549629747867595,-9.273243,0.355001,0.3549561899306163,-9.117513,0.355001,0.35484663877630485
143,-9.126813,0.357501,0.35739354789257116,-9.124164,0.357501,0.3573598835296179,-9.053265,0.357501,0.3572849859252449
144,-8.966835,0.360001,0.35989320278167786,-8.96966,0.360001,0.3598678519413945,-8.990572,0.360001,0.35974663486181785
145,-8.8043585,0.362501,0.3624318987131122,-8.815831,0.362501,0.36236058003451777,-8.925769,0.362501,0.36227482927602656
146,-8.644135,0.365001,0.3649353832006456,-8.65585,0.365001,0.36492653893002747,-8.857683,0.365001,0.3648019097412735
147,-8.482781,0.367501,0.36745654046535503,-8.499842,0.367501,0.36738736565626934,-8.783455,0.367501,0.36728929024468665
148,-8.324762,0.370001,0.3699255883693696,-8.341089,0.370001,0.3698437802444939,-8.69478,0.370001,0.3697742198273589
149,-8.164559,0.372501,0.37242875993251806,-8.172729,0.372501,0.3724030493493549,-8.56936,0.372501,0.37229282703315
150,-8.00052,0.375001,0.37499187886714935,-8.003106,0.375001,0.37495339305499464,-8.23178,0.375001,0.3747651739144165
151,-7.835323,0.377501,0.3775730803608895,-7.8404093,0.377501,0.37739873379274025,-7.4598484,0.377501,0.3772796644987205
152,-7.680626,0.380001,0.37999022006988525,-7.6722975,0.380001,0.37995117858833377,-7.3233514,0.380001,0.3797895545965749
153,-7.518559,0.382501,0.3825225159525872,-7.509507,0.382501,0.38246664631949234,-7.228893,0.382501,0.3823308536331843
154,-7.352991,0.385001,0.38510951399803167,-7.349828,0.385001,0.3849831114012838,-7.154343,0.385001,0.3847733769946964
155,-7.19516,0.387501,0.387575626373291,-7.195239,0.387501,0.38746076610318697,-7.085683,0.387501,0.38728792441289916
156,-7.0300264,0.390001,0.39015583693981176,-7.0375166,0.390001,0.39001559186832924,-7.019765,0.390001,0.3898462966804058
157,-6.872533,0.392501,0.3926166743040083,-6.8808727,0.392501,0.3925585255811027,-6.9555264,0.392501,0.39237256394350034
158,-6.712236,0.395001,0.3951213136315345,-6.725886,0.395001,0.3950577748408524,-6.8891873,0.395001,0.39490588738214344
159,-6.5549073,0.397501,0.3975795730948447,-6.569194,0.397501,0.3975490932587737,-6.8155684,0.397501,0.39750402100379423
160,-6.397139,0.400001,0.40004470199346553,-6.407211,0.400001,0.4000763949575844,-6.733273,0.400001,0.40001611663966746
161,-6.233645,0.402501,0.4025992974638939,-6.245253,0.402501,0.40255540010241886,-6.632997,0.402501,0.40240908605544595
162,-6.074975,0.405001,0.4050785154104231,-6.08483,0.405001,0.40497651851417577,-6.455605,0.405001,0.4049195174620203
163,-5.9128428,0.407501,0.407611832022667,-5.919264,0.407501,0.4074619714247994,-5.5748615,0.407501,0.4073293304711083
164,-5.7547374,0.410001,0.41008222848176956,-5.749491,0.410001,0.41002440033488835,-5.3809886,0.410001,0.4098169282305094
165,-5.595449,0.412501,0.4125711098313331,-5.5895076,0.412501,0.4124743051339059,-5.2747035,0.412501,0.4122658960607532
166,-5.4375706,0.415001,0.4150379598140716,-5.4296303,0.415001,0.41496943844845685,-5.1938133,0.415001,0.4146866881758462
167,-5.275184,0.417501,0.41757524758577347,-5.2721534,0.417501,0.4174736570240591,-5.12082,0.417501,0.4172251877162777
168,-5.115163,0.420001,0.4200755804777146,-5.115622,0.420001,0.419998271209083,-5.0544024,0.420001,0.4197407772632755
169,-4.955042,0.422501,0.4225774705410004,-4.9628186,0.422501,0.42247896392495055,-4.9886,0.422501,0.42232434443123873
170,-4.7955513,0.425001,0.4250695109367371,-4.8094683,0.425001,0.4249632823878465,-4.923875,0.425001,0.42484741750206784
171,-4.6348853,0.427501,0.42757991701364517,-4.655531,0.427501,0.42743162390329303,-4.856918,0.427501,0.42732916103635094
172,-4.470726,0.430001,0.4301449060440063,-4.5005236,0.430001,0.4298767110867124,-4.782776,0.430001,0.4298104493081836
173,-4.3118205,0.432501,0.43262780457735067,-4.3439484,0.432501,0.4322999484012312,-4.69393,0.432501,0.43229522981313456
174,-4.1599326,0.435001,0.43500105291604996,-4.1780086,0.435001,0.43482333882161134,-4.567958,0.435001,0.43481462766409007
175,-4.000601,0.437501,0.43749061226844793,-4.0121093,0.437501,0.4373182999094991,-4.1507077,0.437501,0.4373911875440252
176,-3.8457422,0.440001,0.43991027772426616,-3.8425958,0.440001,0.43986576042567666,-3.4508426,0.440001,0.4399055783223968
177,-3.6851676,0.442501,0.44241925701498985,-3.6798296,0.442501,0.4423359429867658,-3.3188028,0.442501,0.442396651150466
178,-3.5245523,0.445001,0.4449288696050643,-3.5193071,0.445001,0.44481379699246615,-3.228822,0.445001,0.44483300207854215
179,-3.3609664,0.447501,0.4474848993122578,-3.3559175,0.447501,0.4473862760785597,-3.1510818,0.447501,0.4473877996330408
180,-3.2001803,0.450001,0.4499971829354763,-3.2017756,0.450001,0.4498553431531525,-3.0850506,0.450001,0.4498119596872344
181,-3.0381854,0.452501,0.4525283537805081,-3.0451326,0.452501,0.45239190811362573,-3.0190668,0.452501,0.4523737662957201
182,-2.8741567,0.455001,0.45509130135178555,-2.8929718,0.455001,0.4548624442077397,-2.9564853,0.455001,0.4548351236513946
183,-2.7199545,0.457501,0.4575007110834123,-2.7447865,0.457501,0.45725455624797506,-2.8918343,0.457501,0.45730760652496416
184,-2.5621693,0.460001,0.4599661044776439,-2.5905771,0.460001,0.4597116870455582,-2.8221898,0.460001,0.459782473231164
185,-2.4016004,0.462501,0.46247499436140066,-2.428946,0.462501,0.4622402127459463,-2.7394483,0.462501,0.4623441338131671
186,-2.2373433,0.465001,0.4650415107607841,-2.2703924,0.465001,0.46467334451266284,-2.6384313,0.465001,0.4647987439420021
187,-2.0784426,0.467501,0.4675243347883225,-2.1089072,0.467501,0.4671145503534776,-2.471589,0.467501,0.4672699692692117
188,-1.9234174,0.470001,0.46994660235941416,-1.9481306,0.470001,0.4695284361308244,-1.5886075,0.470001,0.4697295005103963
189,-1.7679846,0.472501,0.4723752401769161,-1.7840234,0.472501,0.47200074505396944,-1.3881525,0.472501,0.4721821045712399
190,-1.6101443,0.475001,0.47484149597585207,-1.6216439,0.475001,0.47447866178125064,-1.2782953,0.475001,0.47466927856534824
191,-1.4481045,0.477501,0.47737336717546,-1.4631143,0.477501,0.4769427712207532,-1.1947883,0.477501,0.4771548615102616
192,-1.287406,0.480001,0.47988428175449377,-1.309267,0.480001,0.47937969846935935,-1.1239758,0.480001,0.4796097562910935
193,-1.1229005,0.482501,0.48245467990636837,-1.1520666,0.482501,0.48190820482585267,-1.0578837,0.482501,0.4821056740013535
194,-0.95914423,0.485001,0.4850133713334799,-0.996093,0.485001,0.4844384700674226,-0.994715,0.485001,0.48458334682607185
195,-0.79851705,0.487501,0.4875231711193919,-0.84028,0.487501,0.48696556787828854,-0.93169594,0.487501,0.48704702272265876
196,-0.63765156,0.490001,0.4900366943329572,-0.68461037,0.490001,0.48946807801835157,-0.8643724,0.490001,0.48956247404097564
197,-0.47989133,0.492501,0.4925016979686916,-0.5258329,0.492501,0.49198060359274853,-0.78941935,0.492501,0.4921020976226485
198,-0.32115552,0.495001,0.49498194502666576,-0.36335674,0.495001,0.4945020324213131,-0.69886,0.495001,0.4946726453399615
199,-0.16373353,0.497501,0.4974416636396199,-0.19678925,0.497501,0.4970395747192576,-0.58182627,0.497501,0.49709311566744324
200,-0.006731683,0.500001,0.49989481745433306,-0.03207853,0.500001,0.4995186318652532,-0.31938854,0.500001,0.49951023500014535
201,0.1482425,0.502501,0.5023162891156971,0.12996931,0.502501,0.5019523947022766,0.51139677,0.502501,0.5019112584184374
202,0.30770475,0.505001,0.5048078866675495,0.29317865,0.505001,0.5044237464244181,0.6578265,0.505001,0.5043629873291872
203,0.4682153,0.507501,0.507315863855183,0.45544258,0.507501,0.5069208291685141,0.75831145,0.507501,0.5069483846921167
204,0.62811315,0.510001,0.5098142679780723,0.6154762,0.510001,0.5094322703092825,0.83576113,0.510001,0.5094297422048946
205,0.7882382,0.512501,0.5123162223026155,0.77674484,0.512501,0.5120092661947984,0.9051791,0.512501,0.5119420550342908
206,0.94948953,0.515001,0.5148357739672067,0.93293035,0.515001,0.5145357518789102,0.9726927,0.515001,0.5145497760564572
207,1.1056271,0.517501,0.5172754228115082,1.0802548,0.517501,0.5169282239561563,1.034582,0.517501,0.5169856470664101
208,1.2681749,0.520001,0.519815232604742,1.2372301,0.520001,0.5194655874218577,1.1008943,0.520001,0.5195361854958369
209,1.4319634,0.522501,0.5223744288086891,1.3934017,0.522501,0.5219583290683449,1.1690146,0.522501,0.5219841297630052
210,1.5955497,0.525001,0.5249304641038178,1.5569798,0.525001,0.5245220466696098,1.2518562,0.525001,0.5245972385251054
211,1.7532175,0.527501,0.5273940227925776,1.7245008,0.527501,0.5270956228478021,1.352018,0.527501,0.5270995074789341
212,1.9119375,0.530001,0.5298740230500698,1.8845292,0.530001,0.5295158149033887,1.5247462,0.530001,0.5297338512839628
213,2.0653815,0.532501,0.5322715863585474,2.05022,0.532501,0.5320036742630916,2.4080794,0.532501,0.5322066156397114
214,2.2249553,0.535001,0.5347649268805981,2.221582,0.535001,0.5345856417387745,2.6128273,0.535001,0.5347003249545029
215,2.3865535,0.537501,0.5372898988425732,2.3859224,0.537501,0.5370951878343786,2.7217696,0.537501,0.5371710144934891
216,2.544805,0.540001,0.5397625789046286,2.546656,0.540001,0.5395962226024225,2.807603,0.540001,0.5397330235898972
217,2.7047598,0.542501,0.5422618724405767,2.7021763,0.542501,0.5420626079048763,2.8781893,0.542501,0.5421889039295356
218,2.8663058,0.545001,0.5447860285639764,2.855802,0.545001,0.5445355129897497,2.9435868,0.545001,0.5446627104216534
219,3.0202296,0.547501,0.5471910871565342,3.0065582,0.547501,0.5469815381990873,3.0073545,0.547501,0.5471649171915037
220,3.1777332,0.550001,0.5496520809829234,3.1590106,0.550001,0.549454098307047,3.0694966,0.550001,0.5495929356612057
221,3.3366632,0.552501,0.5521353632211683,3.3173022,0.552501,0.5519986092625501,3.1363566,0.552501,0.5520886744270167
222,3.5024602,0.555001,0.5547259412705898,3.4739285,0.555001,0.5544768625252523,3.2110703,0.555001,0.5546175548479223
223,3.6637921,0.557501,0.5572467520833015,3.6360729,0.557501,0.5569932670630916,3.2968197,0.557501,0.5570637095194857
224,3.8210616,0.560001,0.5597040876746179,3.7996302,0.560001,0.5594854302191894,3.4146247,0.560001,0.5595343168805859
225,3.9806643,0.562501,0.5621978789567946,3.965529,0.562501,0.5619827245236926,3.6815763,0.562501,0.5620139813547228
226,4.134063,0.565001,0.5645947307348252,4.133239,0.565001,0.5645016236710494,4.517577,0.565001,0.5644862366904329
227,4.292347,0.567501,0.5670679211616517,4.2989054,0.567501,0.5670111035638428,4.6588297,0.567501,0.5668850497895539
228,4.447201,0.570001,0.5694875121116639,4.460152,0.570001,0.5694940301262089,4.755846,0.570001,0.5693760225037507
229,4.6072693,0.572501,0.571988582611084,4.6245213,0.572501,0.5720756641573553,4.836818,0.572501,0.5719661901857435
230,4.76371,0.575001,0.5744329690933228,4.774966,0.575001,0.574480627236213,4.9059396,0.575001,0.574470729100956
231,4.9204645,0.577501,0.5768822580575942,4.926831,0.577501,0.5769367548427959,4.9700074,0.577501,0.5769443445066046
232,5.08161,0.580001,0.579400159418583,5.082357,0.580001,0.5794623311406685,5.0347285,0.580001,0.5794913884181752
233,5.2425714,0.582501,0.5819151774048806,5.2368073,0.582501,0.5819587897200225,5.100343,0.582501,0.5820155312305929
234,5.4039493,0.585001,0.5844367071986201,5.395471,0.585001,0.5844910805358043,5.1686625,0.585001,0.5844720951354601
235,5.561659,0.587501,0.586900919675827,5.5519123,0.587501,0.5869434023975658,5.2474575,0.587501,0.5869702574852387
236,5.720294,0.590001,0.5893795937299727,5.714579,0.590001,0.5894445116157887,5.346453,0.590001,0.5894802823454834
237,5.87861,0.592501,0.5918532833456992,5.875737,0.592501,0.5918835091826186,5.505154,0.592501,0.5920286576104732
238,6.0401,0.595001,0.5943765640258787,6.0448556,0.595001,0.5944231447511347,6.370262,0.595001,0.5944753371373446
239,6.197182,0.597501,0.5968309715390203,6.216032,0.597501,0.5970015844246739,6.600085,0.597501,0.5969687332177407
240,6.3603053,0.600001,0.5993797704577446,6.378785,0.600001,0.5994852663883968,6.7155633,0.600001,0.5995063041461164
241,6.520338,0.602501,0.6018802821636201,6.5366077,0.602501,0.6019384076762003,6.799764,0.602501,0.6019781587709265
242,6.679412,0.605001,0.6043658107519149,6.700625,0.605001,0.6045377985418804,6.873994,0.605001,0.6045357257576225
243,6.832978,0.607501,0.6067652776837348,6.8642645,0.607501,0.6071724868862094,6.9429073,0.607501,0.6071363500892271
244,6.9869204,0.610001,0.6091706305742264,7.0157347,0.610001,0.6096306078336319,7.0060253,0.610001,0.6096125272934977
245,7.1433477,0.612501,0.6116148084402085,7.1664076,0.612501,0.6120736760585294,7.066807,0.612501,0.6119893262295487
246,7.31011,0.615001,0.6142204701900481,7.32201,0.615001,0.6145737357944051,7.131702,0.615001,0.6144209348512712
247,7.470986,0.617501,0.616734154522419,7.474048,0.617501,0.61697873867882,7.2044597,0.617501,0.6169075331214791
248,7.6329226,0.620001,0.6192644163966177,7.641924,0.620001,0.6195831548677265,7.293161,0.620001,0.6194703549827141
249,7.79561,0.622501,0.6218064054846765,7.8083806,0.622501,0.622117726165094,7.410255,0.622501,0.6219607234075233
250,7.957573,0.625001,0.624337077140808,7.975933,0.625001,0.6246388644791009,7.6875668,0.625001,0.6245367010653863
251,8.1178875,0.627501,0.6268419921398162,8.146963,0.627501,0.6272083672630018,8.516791,0.627501,0.6269765782429544
252,8.277372,0.630001,0.6293339431285857,8.3078,0.630001,0.6296468917635418,8.662254,0.630001,0.6294609344829549
253,8.436056,0.632501,0.6318133771419523,8.472914,0.632501,0.6321925994873427,8.758023,0.632501,0.6319399037813103
254,8.602182,0.635001,0.6344090998172758,8.631478,0.635001,0.6346860565512006,8.836216,0.635001,0.6344454172776463
255,8.763795,0.637501,0.6369342952966687,8.788338,0.637501,0.6371959800654384,8.906601,0.637501,0.6369956824945552
256,8.92272,0.640001,0.6394174993038173,8.942252,0.640001,0.6396870749211646,8.970694,0.640001,0.6394712773350516
257,9.082832,0.642501,0.6419192552566525,9.093641,0.642501,0.6421453808247856,9.034893,0.642501,0.6419978348278433
258,9.238704,0.645001,0.644354745745658,9.24886,0.645001,0.64465252054778,9.100589,0.645001,0.6445247361464315
259,9.3989,0.647501,0.6468578130006779,9.406451,0.647501,0.6471647294597086,9.171935,0.647501,0.6470836957193705
260,9.55769,0.650001,0.6493389010429363,9.565542,0.650001,0.6496548192647419,9.250785,0.650001,0.6495664399646703
261,9.7184305,0.652501,0.6518504768609974,9.726598,0.652501,0.6521275423848729,9.351285,0.652501,0.6520839351305872
262,9.880153,0.655001,0.6543773859739261,9.894676,0.655001,0.6546684439522288,9.515295,0.655001,0.6546374486047211
263,10.04238,0.657501,0.6569121927022872,10.064632,0.657501,0.6572200764321802,10.403247,0.657501,0.6571740296893802
264,10.203674,0.660001,0.6594324111938387,10.226207,0.660001,0.659655717654481,10.6099205,0.660001,0.6596464706980925
265,10.3623905,0.662501,0.6619123518466822,10.396026,0.662501,0.6622509465510669,10.721304,0.662501,0.662158557225152
266,10.524526,0.665001,0.6644457131624036,10.56403,0.665001,0.6648695517034292,10.806163,0.665001,0.6646859092038221
267,10.689265,0.667501,0.667019769549343,10.725368,0.667501,0.6674339171489893,10.88104,0.667501,0.6672934187964427
268,10.847154,0.670001,0.6694867759942622,10.880495,0.670001,0.6699353556253755,10.948156,0.670001,0.6698402380038521
269,11.018274,0.672501,0.6721605360507394,11.03364,0.672501,0.6724214458770571,11.011963,0.672501,0.6723465118851426
270,11.181051,0.675001,0.674703925847925,11.186909,0.675001,0.6749048095990111,11.076561,0.675001,0.674864106122399
271,11.342832,0.677501,0.6772317439316525,11.347936,0.677501,0.6774867883493497,11.14456,0.677501,0.6773816944568403
272,11.504588,0.680001,0.6797591894863356,11.505673,0.680001,0.6799735077163628,11.221409,0.680001,0.6799401606663087
273,11.663592,0.682501,0.6822436302897933,11.671049,0.682501,0.682529713360784,11.308394,0.682501,0.6823523956322017
274,11.82642,0.685001,0.6847878098484463,11.834372,0.685001,0.6850101930082476,11.439549,0.685001,0.6849291415811452
275,11.989369,0.687501,0.6873338967556902,12.002234,0.687501,0.6875335277978478,11.940528,0.687501,0.6874667136602544
276,12.145967,0.690001,0.6897807270281728,12.16892,0.690001,0.6900394653818603,12.5532055,0.690001,0.6899638698047701
277,12.310012,0.692501,0.6923439353694902,12.342601,0.692501,0.69267939128194,12.68333,0.692501,0.6924473978853629
278,12.4699,0.695001,0.6948421895490614,12.509127,0.695001,0.6952577931120322,12.779781,0.695001,0.6950966095769425
279,12.63116,0.697501,0.6973618715982751,12.665248,0.697501,0.6977231132761784,12.856596,0.697501,0.6976593870404862
280,12.79578,0.700001,0.6999340653393081,12.8187895,0.700001,0.700187183939661,12.925629,0.700001,0.7002197943494186
281,12.959779,0.702501,0.7024965435229452,12.979277,0.702501,0.7027883556694438,12.993546,0.702501,0.7028705570792142
282,13.1234455,0.705001,0.7050538361020761,13.136523,0.705001,0.7053402659748494,13.058142,0.705001,0.7054043264452794
283,13.283405,0.707501,0.7075532078671329,13.284873,0.707501,0.7077301430519067,13.124553,0.707501,0.7079113001270982
284,13.444089,0.710001,0.7100638896127833,13.440475,0.710001,0.7102013801693519,13.1966305,0.710001,0.7104051052446693
285,13.601031,0.712501,0.7125161141021585,13.597625,0.712501,0.7126510676875041,13.281177,0.712501,0.7129075325882651
286,13.757517,0.715001,0.7149612009340368,13.7654295,0.715001,0.7152174853494632,13.395148,0.715001,0.7154459874530141
287,13.916926,0.717501,0.717451974724253,13.934374,0.717501,0.7177649999352306,13.61839,0.717501,0.7179607951520526
288,14.07619,0.720001,0.7199404686343865,14.097783,0.720001,0.7202181726417268,14.486456,0.720001,0.7203809349207924
289,14.23445,0.722501,0.7224132865197794,14.266665,0.722501,0.7227699581508248,14.646223,0.722501,0.7228632891115886
290,14.39303,0.725001,0.7248910962898348,14.429685,0.725001,0.7252712273211231,14.749908,0.725001,0.7254535357101676
291,14.553933,0.727501,0.7274052052824184,14.588802,0.727501,0.7277602758762793,14.827126,0.727501,0.7278843850238623
292,14.719751,0.730001,0.729996114850778,14.745279,0.730001,0.730253356623962,14.8957,0.730001,0.7303364508999499
293,14.8800745,0.732501,0.7325011639186676,14.898889,0.732501,0.7327334811098573,14.961112,0.732501,0.7328457378860077
294,15.04386,0.735001,0.7350603190874155,15.054404,0.735001,0.7352586402528917,15.0247,0.735001,0.7353477886973828
295,15.203266,0.737501,0.7375510332056096,15.204733,0.737501,0.7376923379249604,15.088066,0.737501,0.7378025523388962
296,15.362251,0.740001,0.7400351758876097,15.359526,0.740001,0.740171069620022,15.154838,0.740001,0.7402439217535477
297,15.525914,0.742501,0.7425924087289447,15.514333,0.742501,0.7426086414988475,15.232938,0.742501,0.7427912957741529
298,15.684573,0.745001,0.7450714551390629,15.678143,0.745001,0.7451382546181576,15.324346,0.745001,0.7452336459111131
299,15.841606,0.747501,0.7475250950171238,15.840789,0.747501,0.7476069903955331,15.458396,0.747501,0.7477003765536895
300,16.00902,0.750001,0.7501409339424346,16.00579,0.750001,0.7500868891094732,16.256973,0.750001,0.7502925049459155
301,16.169193,0.752501,0.7526436431679461,16.172958,0.752501,0.752600419805141,16.57403,0.752501,0.752780751625
302,16.331814,0.755001,0.755184588639165,16.342127,0.755001,0.7551721250887387,16.698063,0.755001,0.7553074099750711
303,16.492762,0.757501,0.7576993973145107,16.512905,0.757501,0.7578169125670859,16.791243,0.757501,0.7579555982675543
304,16.654423,0.760001,0.7602253518416056,16.67373,0.760001,0.7603583295430744,16.867592,0.760001,0.7605535488382322
305,16.819948,0.762501,0.7628116855646164,16.830587,0.762501,0.7628777601998494,16.934053,0.762501,0.7630438478876232
306,16.988853,0.765001,0.7654508285890985,16.983541,0.765001,0.7653576338845094,16.99709,0.765001,0.7655102537309817
307,17.149353,0.767501,0.7679586323898704,17.139372,0.767501,0.7678863789451261,17.063032,0.767501,0.7680936187836723
308,17.313257,0.770001,0.7705196326842232,17.299032,0.770001,0.7704567190936887,17.130503,0.770001,0.7706275493030513
309,17.46808,0.772501,0.772938743549435,17.456892,0.772501,0.7729595226200018,17.203428,0.772501,0.7731245061859884
310,17.625748,0.775001,0.775402288704291,17.616446,0.775001,0.7754412915560674,17.287127,0.775001,0.775564187831205
311,17.787046,0.777501,0.7779225761769587,17.7783,0.777501,0.7779125595559403,17.395515,0.777501,0.7779526134286291
312,17.942858,0.780001,0.780357121093042,17.93859,0.780001,0.7803283009987402,17.612446,0.780001,0.7804255051587823
313,18.101078,0.782501,0.7828293043842534,18.102667,0.782501,0.7827916018773169,18.48956,0.782501,0.7829139250430831
314,18.261152,0.785001,0.7853304530442562,18.265293,0.785001,0.7852490861889578,18.643833,0.785001,0.7853131096349968
315,18.426117,0.787501,0.7879080113564872,18.431246,0.787501,0.787795410708001,18.745804,0.787501,0.7878357814053446
316,18.584444,0.790001,0.7903818543975833,18.586348,0.790001,0.7902215067511478,18.825474,0.790001,0.7903283847046274
317,18.742107,0.792501,0.7928453217050869,18.742636,0.792501,0.7927109136226861,18.89406,0.792501,0.7927752591188428
318,18.900965,0.795001,0.7953274393244422,18.893896,0.795001,0.7951525401337818,18.958027,0.795001,0.7952251001396287
319,19.062572,0.797501,0.7978525240183711,19.045614,0.797501,0.7976159126018098,19.020754,0.797501,0.7976926120886823
320,19.2123,0.800001,0.8001919645144584,19.19977,0.800001,0.8001123152990832,19.084925,0.800001,0.8001832534631713
321,19.374693,0.802501,0.8027293077046479,19.355812,0.802501,0.802612048753197,19.153006,0.802501,0.802679765222387
322,19.536318,0.805001,0.805254626855826,19.51808,0.805001,0.8051670698922372,19.23021,0.805001,0.8052090280625743
323,19.697027,0.807501,0.8077656242593809,19.67883,0.807501,0.8076487570070628,19.32067,0.807501,0.8076474814491718
324,19.853954,0.810001,0.8102175056047153,19.8413,0.810001,0.8101146847582028,19.451584,0.810001,0.8101049808775486
325,20.017824,0.812501,0.8127778368260303,20.007854,0.812501,0.8126178557436577,20.139042,0.812501,0.8125962726280023
326,20.17824,0.815001,0.8152841675478224,20.16901,0.815001,0.8150408325407502,20.559216,0.815001,0.8150523776507984
327,20.334309,0.817501,0.8177225469927496,20.333723,0.817501,0.8175433563307434,20.688227,0.817501,0.8175652398301116
328,20.496502,0.820001,0.8202565680911404,20.499708,0.820001,0.8201105482403529,20.77937,0.820001,0.8200838704815514
329,20.656961,0.822501,0.8227634457968236,20.657244,0.822501,0.822595639675344,20.855528,0.822501,0.822621421540612
330,20.811855,0.825001,0.8251833073703678,20.809063,0.825001,0.8250301770626509,20.921768,0.825001,0.8250719665944104
331,20.979887,0.827501,0.8278083322140414,20.962914,0.827501,0.8275225771851512,20.986845,0.827501,0.8276065281857389
332,21.13583,0.830001,0.8302444087576873,21.115143,0.830001,0.8299939630892936,21.049591,0.830001,0.8300720914714304
333,21.291758,0.832501,0.8326801373863767,21.268377,0.832501,0.832465794750289,21.115091,0.832501,0.8325641436748511
334,21.450644,0.835001,0.8351619430661241,21.423517,0.835001,0.83493417842472,21.184435,0.835001,0.835004132014353
335,21.608126,0.837501,0.8376216623361097,21.5832,0.837501,0.8374281941466288,21.268171,0.837501,0.8375559370920804
336,21.769444,0.840001,0.8401410964278949,21.749561,0.840001,0.8399766642099049,21.37334,0.840001,0.840035019569098
337,21.924799,0.842501,0.8425671907737072,21.917076,0.842501,0.8425051573825578,21.556955,0.842501,0.8425282578199509
338,22.081465,0.845001,0.845013489644245,22.078127,0.845001,0.8449227697783204,22.450727,0.845001,0.8450373611209347
339,22.241472,0.847501,0.8475116528650563,22.246181,0.847501,0.8474586936383601,22.625074,0.847501,0.8474339462814423
340,22.404182,0.850001,0.8500516288778057,22.408707,0.850001,0.8499467130067,22.732475,0.850001,0.8499618704118548
341,22.5643,0.852501,0.8525506972297303,22.569885,0.852501,0.8524618030064857,22.815836,0.852501,0.852504877920906
342,22.723385,0.855001,0.8550331198375251,22.725492,0.855001,0.8549359195953115,22.885403,0.855001,0.8549540889787466
343,22.877552,0.857501,0.8574382473609062,22.870464,0.857501,0.8572728750064025,22.949509,0.857501,0.8573928580140601
344,23.034044,0.860001,0.8598789867121204,23.021065,0.860001,0.8597171902123498,23.011436,0.860001,0.8598257722091506
345,23.193245,0.862501,0.8623611774491735,23.173353,0.862501,0.8621859093269373,23.073832,0.862501,0.8622595017129226
346,23.35142,0.865001,0.864826455629198,23.327826,0.865001,0.8646664881398712,23.142458,0.865001,0.8648069377625168
347,23.51853,0.867501,0.867429863657127,23.483025,0.867501,0.8671193708698379,23.214628,0.867501,0.8672293896551063
348,23.673054,0.870001,0.8698359808134678,23.633749,0.870001,0.8694575493258322,23.305033,0.870001,0.8697695933734645
349,23.831825,0.872501,0.8723068535516361,23.799252,0.872501,0.8719797041599107,23.427067,0.872501,0.872236659741365
350,23.996983,0.875001,0.8748753978204056,23.966263,0.875001,0.8744937384996941,23.778877,0.875001,0.8747864952027491
351,24.151834,0.877501,0.8772818645948885,24.13361,0.877501,0.8770072100861602,24.530216,0.877501,0.8771466742745958
352,24.311277,0.880001,0.879757594862015,24.302105,0.880001,0.8795599332606518,24.67319,0.880001,0.8797091479325926
353,24.468966,0.882501,0.8822037204015454,24.463322,0.882501,0.8820433184219172,24.765099,0.882501,0.8821498202901836
354,24.626177,0.885001,0.8846398058225531,24.62014,0.885001,0.8845061896262753,24.843252,0.885001,0.8846893766797946
355,24.783184,0.887501,0.8870697555141392,24.775293,0.887501,0.88698590031179,24.910702,0.887501,0.887150744655112
356,24.945303,0.890001,0.8895753026436738,24.931328,0.890001,0.889509741068951,24.975496,0.890001,0.8896599330056386
357,25.11226,0.892501,0.8921514294388984,25.084885,0.892501,0.8920033403966405,25.039827,0.892501,0.8921910100188754
358,25.283318,0.895001,0.8947858098077158,25.243069,0.895001,0.8945594542231998,25.107592,0.895001,0.8947862522202374
359,25.443733,0.897501,0.8972511515799098,25.410713,0.897501,0.8972320713848436,25.177294,0.897501,0.8972650830702255
360,25.608309,0.900001,0.8997746125027145,25.572042,0.900001,0.8997555211689006,25.25742,0.900001,0.8997558364833855
361,25.768,0.902501,0.9022169053733604,25.737843,0.902501,0.9022985944004093,25.362759,0.902501,0.902323092502696
362,25.933098,0.905001,0.9047346755121053,25.901285,0.905001,0.9047678194101109,25.532639,0.905001,0.9048107753684199
363,26.100283,0.907501,0.9072759631660903,26.067358,0.907501,0.9072610099507572,26.438028,0.907501,0.9074303850105858
364,26.262665,0.910001,0.9097353889986545,26.231659,0.910001,0.9097383640044963,26.623552,0.910001,0.9099043176037699
365,26.428858,0.912501,0.9122425503128007,26.398067,0.912501,0.9122824475017531,26.729797,0.912501,0.9123883197788242
366,26.599184,0.915001,0.9148005152917259,26.559639,0.915001,0.9148004211758869,26.811089,0.915001,0.9148476052814926
367,26.767443,0.917501,0.9173148005981903,26.715345,0.917501,0.9172733540688224,26.883682,0.917501,0.9173906363579476
368,26.934938,0.920001,0.9198040073673502,26.872423,0.920001,0.9198045989979163,26.949913,0.920001,0.9199085990877915
369,27.110445,0.922501,0.9223962340670911,27.02107,0.922501,0.9222172831596549,27.014473,0.922501,0.9224453821134949
370,27.279724,0.925001,0.9248795094256754,27.180433,0.925001,0.9248002653227122,27.078627,0.925001,0.9249431273746799
371,27.447834,0.927501,0.9273276778359933,27.33023,0.927501,0.9272048320120385,27.14622,0.927501,0.9274405528219363
372,27.626036,0.930001,0.929901597887206,27.486084,0.930001,0.9296672657942899,27.219728,0.930001,0.9298882181959245
373,27.794722,0.932501,0.9323163004026548,27.645958,0.932501,0.93214509366858,27.312187,0.932501,0.9324447900863387
374,27.968164,0.935001,0.9347752509862841,27.813578,0.935001,0.9346962588964575,27.436934,0.935001,0.9348896641007178
375,28.150232,0.937501,0.9373284607620365,27.97608,0.937501,0.9371410681715018,27.88682,0.937501,0.9374279649031312
376,28.330505,0.940001,0.9398260892407042,28.147667,0.940001,0.9397189729712175,28.551323,0.940001,0.9399366298982063
377,28.518358,0.942501,0.9423941576100241,28.310358,0.942501,0.9421859591196444,28.679743,0.942501,0.9423622379971012
378,28.70243,0.945001,0.9448739052919775,28.47098,0.945001,0.9446624796596541,28.770596,0.945001,0.9448153402000193
379,28.89215,0.947501,0.9473892068436429,28.632261,0.947501,0.9471984709238643,28.84619,0.947501,0.9472920250395419
380,29.08977,0.950001,0.9499626307632153,28.787663,0.950001,0.9496850650932919,28.91486,0.950001,0.9498085511824761
381,29.291487,0.952501,0.9525373106432687,28.93883,0.952501,0.9521314278546364,28.978113,0.952501,0.9522628233816292
382,29.494804,0.955001,0.9550759305274099,29.098356,0.955001,0.9547216566727423,29.044228,0.955001,0.9548629586943644
383,29.704338,0.957501,0.9576294604135072,29.25507,0.957501,0.9572518342779783,29.111917,0.957501,0.9574468252324252
384,29.912659,0.960001,0.9601017839137372,29.421064,0.960001,0.9598945586246382,29.185665,0.960001,0.9600450007226199
385,30.130697,0.962501,0.9626150136086781,29.584623,0.962501,0.9624482116387605,29.269936,0.962501,0.9626043698908918
386,30.349958,0.965001,0.9650621211715119,29.74713,0.965001,0.9649356259895351,29.37648,0.965001,0.9650963117411041
387,30.587233,0.967501,0.9676158674772729,29.912706,0.967501,0.9674311778294162,29.572592,0.967501,0.9676534088207137
388,30.826607,0.970001,0.9700890761213942,30.077976,0.970001,0.9699042029428928,30.458042,0.970001,0.9701024617621656
389,31.083572,0.972501,0.9726249277216771,30.241388,0.972501,0.9723552114207547,30.63171,0.972501,0.9725651014575493
390,31.353876,0.975001,0.9751556038199383,30.404875,0.975001,0.974831369387995,30.734852,0.975001,0.9750275869212187
391,31.629152,0.977501,0.9775855464556902,30.570393,0.977501,0.9773696410689343,30.815086,0.977501,0.9774799529820841
392,31.926918,0.980001,0.9800442131937145,30.733994,0.980001,0.9799002326970183,30.888695,0.980001,0.9800758548642491
393,32.23841,0.982501,0.9824261449140274,30.892385,0.982501,0.9823461034935861,30.951372,0.982501,0.9824654269316991
394,32.58452,0.985001,0.9848455159266956,31.061295,0.985001,0.9849076864731495,31.017344,0.985001,0.9850584074017948
395,32.983833,0.987501,0.9873442655894833,31.232351,0.987501,0.9873972157973533,31.080097,0.987501,0.9874993055227194
396,33.445946,0.990001,0.9898577158619124,31.413382,0.990001,0.9898508113432576,31.147223,0.990001,0.9899760692737104
397,34.022514,0.992501,0.9924589081459795,31.618841,0.992501,0.9923318525545322,31.221058,0.992501,0.9924293279179136
398,34.75311,0.995001,0.9949901224524895,31.871426,0.995001,0.9948520444274669,31.311497,0.995001,0.9949280494775573
399,35.85189,0.997501,0.9974846543976539,32.22959,0.997501,0.9973751117741104,31.441412,0.997501,0.9974569611872829


==> plots/is1_data.csv <==
rate_lambda,rate_bnd_mean,rate_bnd_std,rate_bnd_min,rate_bnd_max,rate_bnd_p05,rate_bnd_p95,rate_bnd_count,mse_mean,mse_std,mse_min,mse_max,mse_p05,mse_p95,mse_count
0.0005,10.953817721699089,0.0657699613218971,10.738546146744293,11.15593160517917,10.850692961075046,11.066769161606484,936.0,0.0003949461555996972,3.976627336140175e-05,0.0002977836993522,0.0005452467594295,0.000336318909830825,0.000462824347778175,936.0
0.0006235140643909,10.953345990154425,0.06583705860975472,10.748755920891467,11.164425014373922,10.853675165354547,11.068709974973345,936.0,0.0003990843823628356,3.9935687318496323e-05,0.0003025889163836,0.0005494519136846,0.000340400132699825,0.000467315549030875,936.0
0.0007775395769865,10.946110328255273,0.06490109030715915,10.767429882276126,11.150689093643164,10.845190645172018,11.06326818510264,936.0,0.0004051523647543231,4.0003451957696484e-05,0.0003072717809118,0.0005554204108193,0.00034590518771435,0.00047430795530085,936.0
0.0009696137237434,10.917797372214658,0.06711499976890378,10.736471381070372,11.123337591211392,10.81763354002383,11.031712532949683,936.0,0.0004142575656485237,4.030412577029923e-05,0.0003135106235276,0.0005653097759932,0.00035501745878715,0.000482183255371575,936.0
0.0012091355875609,10.821533694160594,0.07223240006428767,10.6181707074378,11.051248816547922,10.706981461505226,10.948613368817552,936.0,0.0004271790532630546,4.085752986426779e-05,0.0003276183269917,0.0005789385177195,0.00036633733543564996,0.0004980091180186,936.0
0.0015078260891997,10.614355830924197,0.08278892708709536,10.385815934139124,10.873696034532628,10.488539458578078,10.761244673793179,936.0,0.0004454782669758819,4.1327828472244244e-05,0.0003453356621321,0.0005974015220999,0.0003851101209875,0.000516740852617625,936.0
0.0018803015465431,10.269533359520413,0.09280026637104596,10.012887336110948,10.566514169968904,10.121890333006805,10.426061858502715,936.0,0.00047121751416319353,4.203593112058844e-05,0.0003667591372504,0.0006194436573423,0.0004088735586265,0.0005444535927380751,936.0
0.0023447889191314,9.806040407394681,0.1040212349295431,9.534381134306008,10.137395784211195,9.642332959699651,9.984449909402263,936.0,0.0005059624111934067,4.315584958633822e-05,0.0003975792787969,0.0006634835153818,0.000443137148977225,0.000580832376726825,936.0
0.0029240177382128,9.263342711845516,0.10988723512288241,8.991438839101933,9.6126911600567,9.088077143447428,9.456753015053122,936.0,0.0005526840416592154,4.44768599564306e-05,0.0004403227358125,0.0007124333642423,0.000488408870296525,0.000629835485597125,936.0
0.0036463323686085,8.687120733855949,0.11291436955432023,8.385273617765243,9.06860414968908,8.511559761902285,8.891746396157426,936.0,0.0006131584295016454,4.652498387689714e-05,0.0004931412404403,0.0007855190779082,0.000545121059985775,0.00069252999674055,936.0
0.0045470790305426,8.1203855446655,0.11412859264143173,7.823866933263579,8.491270502878677,7.9485231473854565,8.33924180923636,936.0,0.0006892479633768676,5.011818601314229e-05,0.0005501347477547,0.000878544524312,0.0006173569563543,0.00077768671326335,936.0
0.0056703354548808,7.574117694087186,0.1104172702973573,7.310555515117599,7.946329460892405,7.411989083667754,7.776002019143783,936.0,0.0007844942804842357,5.3775444745305395e-05,0.0006472888635471,0.0009763039997778,0.00070479762507595,0.00088043151481535,936.0
0.0070710678118654,7.063455875347216,0.10481272185607085,6.806806493721475,7.433187655169336,6.901741792934386,7.248572944557381,936.0,0.0009008851402307341,5.787539918180596e-05,0.0007466160459443,0.0011186910560354,0.000812362355645675,0.001003482931992025,936.0
0.0088178204619202,6.592575731753259,0.10045328462311201,6.341586002889969,6.930143759951412,6.436103515177117,6.779302265347259,936.0,0.0010388088125897216,6.295568954907216e-05,0.0008783105295151,0.0012759759556502,0.000946949570789,0.0011499704269226502,936.0
0.0109960701505627,6.161442066624683,0.09583798527242118,5.923325785481392,6.507907746587839,6.013765837403506,6.337828349412529,936.0,0.0012018152939963138,7.115202386499195e-05,0.0010064237285405,0.0014616325497627,0.001092124119168075,0.0013265109155327,936.0
0.0137124087838103,5.767307885292534,0.08966966804842075,5.542638901123505,6.0733177070116255,5.634381913406901,5.933660711333243,936.0,0.001391402098850664,7.851144262046421e-05,0.0011830811854451,0.0016735055251047,0.00127631431678305,0.001530217006802525,936.0
0.0170997594667669,5.408648328919452,0.08563339462653106,5.173323695906859,5.70923492044251,5.275751341505012,5.565932154602042,936.0,0.0016085048591464868,8.669919917325721e-05,0.0013719242997467,0.0018892817897722,0.00147984770592295,0.00176441986695855,936.0
0.0213238810504623,5.080905229943871,0.07906905450412387,4.894496426994557,5.344552134325094,4.9608422684857185,5.227156338618558,936.0,0.0018586969554312352,9.862091693834662e-05,0.0016199564561247,0.0022033515851944,0.001709884090814725,0.002036329999100325,936.0
0.0265914794847249,4.779424012948259,0.07417201308756607,4.566000420213323,5.021078764617682,4.668892356652468,4.91086608888965,936.0,0.0021378046624773886,0.00010970036880998445,0.0018826620653271,0.0025073268916457,0.001966285984963125,0.0023346035741269497,936.0
0.0331603229033777,4.5019550834773385,0.07111260980446249,4.311785897002288,4.745524454746983,4.393773994299048,4.624132913747875,936.0,0.0024550594541176045,0.00012765622420110728,0.0021532196551561,0.0029049674049019,0.00225788424722845,0.002688169770408375,936.0
0.0413518554200013,4.247041750079509,0.06779040570694775,4.046865072621941,4.461546906272777,4.144297535296866,4.361417830878485,936.0,0.0028143977914522425,0.00014177694636583488,0.0024715051986277,0.0032697438728064,0.002593589189928,0.003057023219298525,936.0
0.0515669268860622,4.004827723859941,0.06550094457914127,3.8175147232506377,4.23739106191518,3.9044753871776545,4.114723178079715,936.0,0.0032200843966903835,0.0001564290065971854,0.0028055587317794,0.003827973967418,0.002987128333188525,0.0035018973867408498,936.0
0.0643054083417572,3.7794029882417166,0.06148527536088899,3.602713582598792,3.965951161161715,3.6813515440678226,3.8854243051175654,936.0,0.0036876180179866392,0.00017920657026357665,0.0031876701395958,0.0042699575424194,0.0034201068920082997,0.00400681211613115,936.0
0.0801906530349748,3.564847467269425,0.05924581043949565,3.4024699373031373,3.7915364310034314,3.4725892299784977,3.6667539908100184,936.0,0.004214746208660429,0.00020019939063999314,0.0036459132097661,0.0048779156059026,0.0039103359449654505,0.0045617637224495255,936.0
0.1,3.363796314572932,0.05744987784771506,3.1961096407880496,3.550751555151542,3.2699624180816924,3.459977680413172,936.0,0.004819726743576122,0.00021933592651225255,0.0042314631864428,0.0056546735577285,0.0044695399701595,0.00519387808162715,936.0


==> plots/is2_data.csv <==
rate_lambda,rate_bnd_mean,rate_bnd_std,rate_bnd_min,rate_bnd_max,rate_bnd_p05,rate_bnd_p95,rate_bnd_count,mse_mean,mse_std,mse_min,mse_max,mse_p05,mse_p95,mse_count
0.0005,9.38228832135961,0.027377371429756017,9.299800341890316,9.472010349957747,9.339716805918833,9.427735834207633,936.0,0.0004644939968146536,5.0662131643920574e-05,0.0003443667374085,0.0006607519462704,0.000392030488001125,0.0005510724877239501,936.0
0.0006235140643909,9.374724589596585,0.026713019330595725,9.298911889166938,9.449159735659196,9.330902262345559,9.419929095733465,936.0,0.000466114593117248,5.0587662175745574e-05,0.0003486163332127,0.0006517561851069,0.00039241181366375,0.000550605065654925,936.0
0.0007775395769865,9.360403884204892,0.026648628423607067,9.278957396737583,9.438466864435574,9.317414906381101,9.404670423992435,936.0,0.00046924656613612343,5.0432083346989555e-05,0.0003544435603544,0.0006609640549868,0.000396995463233825,0.0005559516721405,936.0
0.0009696137237434,9.321633933797514,0.028183285759308827,9.233383518170784,9.405236374044682,9.27318367807992,9.36699252969639,936.0,0.000474595616877022,5.042294622523617e-05,0.0003568809188436,0.000671150512062,0.00040249002631749997,0.000557635459699575,936.0
0.0012091355875609,9.226012710458686,0.03434238699267554,9.119171623450397,9.327644316901228,9.170112678744815,9.283163795117522,936.0,0.0004839077341901116,5.0570824502255626e-05,0.0003657474589999,0.0006741173565387,0.000411588422139125,0.00056899533956305,936.0
0.0015078260891997,9.035105050069433,0.04393672436017316,8.917593256738638,9.163709530895543,8.963217494549063,9.106388791030612,936.0,0.0004982501021812226,5.0274023529777824e-05,0.0003739233070518,0.0006955863791517,0.0004282585869077,0.0005855182098457249,936.0
0.0018803015465431,8.741410603194286,0.05860155756992624,8.56149510030789,8.91876955951068,8.641476762342958,8.839737805926362,936.0,0.0005189844293772565,5.041896192370794e-05,0.0003984097857028,0.0007080038776621,0.000447594757133575,0.0006061979656806,936.0
0.0023447889191314,8.358234198032005,0.0735924840270391,8.152179797550376,8.578076991086082,8.242043824576173,8.487409581605728,936.0,0.0005481145366750714,5.105299159181274e-05,0.000427154242061,0.0007354142144322,0.000475614135211775,0.000633802221273,936.0
0.0029240177382128,7.910949048408567,0.08690177081139044,7.683048944070489,8.17611309930369,7.771958840017775,8.066158368257812,936.0,0.0005879030464929002,5.14305424729466e-05,0.0004646419256459,0.0007699275738559,0.0005127480544615,0.0006778430397389,936.0
0.0036463323686085,7.426535175131981,0.09583277264927328,7.181744180855156,7.746299065561802,7.273398272483064,7.599445917997832,936.0,0.0006412512299521629,5.23201999526516e-05,0.0005172280943952,0.0008327432442456,0.000567266339203325,0.00073250255081795,936.0
0.0045470790305426,6.927913404880501,0.10108742576789319,6.6749584284000685,7.243009992624071,6.769781435853907,7.107155803900452,936.0,0.0007114540660553359,5.4240596063556974e-05,0.0005701374611817,0.0008975311066024,0.00063210075313685,0.000810513505712075,936.0
0.0056703354548808,6.435715802569918,0.10422807346901386,6.151509938006575,6.776840666178438,6.271080167292348,6.622326118904851,936.0,0.0008013829844854044,5.705413450619339e-05,0.0006534570711664,0.0010068684350699,0.0007187229202827001,0.00090318109141655,936.0
0.0070710678118654,5.964040359504553,0.10232184840417657,5.6827626770542645,6.3225718269616245,5.8084004831449265,6.15347489602069,936.0,0.0009127397312952326,6.0628007358060595e-05,0.0007594699272885,0.0011139474809169,0.000821365058072775,0.00101868872297925,936.0
0.0088178204619202,5.523595942006303,0.10037263837094698,5.269484240420552,5.841469203873443,5.366206690188856,5.71298187616354,936.0,0.0010481346675326642,6.579435888531006e-05,0.0008802594384178,0.0012683521490544,0.0009494888799963,0.0011636175040621,936.0
0.0109960701505627,5.113859364651083,0.09659226093399449,4.8595624229764445,5.44596616566252,4.9637329824591765,5.2903995821621566,936.0,0.001208063341506993,7.170371862318422e-05,0.0010312048252671,0.0014538438990712,0.0011023792903870002,0.0013379662705119,936.0
0.0137124087838103,4.739744454841185,0.09343410177478288,4.503833822574867,5.085990089338684,4.597233564021593,4.908342581860257,936.0,0.0013957171048918767,7.938309601927902e-05,0.0011975599918514,0.0017158042173832,0.001278186216950375,0.00154037392348975,936.0
0.0170997594667669,4.3981177241669265,0.08925063706199168,4.174174119142038,4.697465868081343,4.26589789276194,4.55779233749506,936.0,0.001611796484461091,8.860054102625086e-05,0.0013824098277837,0.0019205966964364,0.0014712900156155,0.001763596024829875,936.0
0.0213238810504623,4.084870904060028,0.0852349889141596,3.852965325276269,4.393713107419736,3.9543989196552527,4.24281803511029,936.0,0.0018585761409534963,9.874962647051381e-05,0.0016204988351091,0.0022243689745664,0.0017075478099286248,0.0020303626079111754,936.0
0.0265914794847249,3.800935217701244,0.08055154721679993,3.597399789274256,4.087393617339803,3.680454357969948,3.942147342599811,936.0,0.0021385177294573955,0.00011013922596287268,0.0018591054249554,0.0025496033485978,0.0019660672405733748,0.002337454119697175,936.0
0.0331603229033777,3.540807297596483,0.07632597629969719,3.340792070625141,3.79552453737552,3.4213057548278907,3.673100415004955,936.0,0.0024558141644502305,0.0001216410925583916,0.0021756733767688,0.0028531430289149,0.002265581453684625,0.002673902083188225,936.0
0.0413518554200013,3.3031587987859767,0.0725980872029171,3.1108972318296564,3.566342293947108,3.1902089608455997,3.429615221772147,936.0,0.0028067893574001863,0.00013968738887506758,0.0024676660541445,0.0032529446762055,0.002588950854260425,0.00305211020167915,936.0
0.0515669268860622,3.079342351536538,0.0679643679670798,2.896593671673355,3.323820481777678,2.974590669600204,3.1952540894601715,936.0,0.003218998241240234,0.00016240775401853995,0.0028340793214738,0.0038031679578125,0.0029787633102387,0.00350087415426965,936.0
0.0643054083417572,2.8726653718926682,0.06458875745311064,2.701477315942342,3.11101663139608,2.7685851813515923,2.985660766950746,936.0,0.003683744954854661,0.00018012187564235937,0.0032592774368822,0.0043097087182104,0.0033930577337741,0.003990892204456,936.0
0.0801906530349748,2.679856884711368,0.06335830021802007,2.5150378524098707,2.881232614245021,2.5757906052746113,2.790670124202161,936.0,0.004211891278113053,0.000199599730367494,0.0036986083723604,0.0048659457825124,0.0038982715923338252,0.004558343323878925,936.0
0.1,2.4991471736708957,0.06065358473008998,2.332203156445772,2.7102476833630424,2.4033379878517858,2.60154538651085,936.0,0.00480637143109323,0.00022099989593801534,0.0042146644555032,0.0055376319214701,0.004478941671550225,0.00518889608792955,936.0


==> plots/is4_data.csv <==
rate_lambda,rate_bnd_mean,rate_bnd_std,rate_bnd_min,rate_bnd_max,rate_bnd_p05,rate_bnd_p95,rate_bnd_count,mse_mean,mse_std,mse_min,mse_max,mse_p05,mse_p95,mse_count
0.0005,4.858100259072112,0.00892354948533839,4.830737905364058,4.886764494696937,4.8432662413535965,4.872901753278876,936.0,0.0017753762067902069,0.00019776872252537275,0.0013655216898769,0.0026099192909896,0.001489206886617425,0.002140878117643275,936.0
0.0006235140643909,4.856235442864493,0.008973100660926032,4.826437932649007,4.880815497627252,4.840920215840831,4.870835955225639,936.0,0.0017679344429126556,0.0001987033191840471,0.0013603175757452,0.0026453952305018,0.001487899629864775,0.00214384595165025,936.0
0.0007775395769865,4.852972142809241,0.00871002267810667,4.8295883776663056,4.882010862341178,4.838316914320393,4.867174539397194,936.0,0.0017627702074962711,0.00019917183413619433,0.0013464915100485,0.0026264926418662,0.00148013580474065,0.002137092873454025,936.0
0.0009696137237434,4.849447157596117,0.008959735462130657,4.826055994784903,4.876325394847665,4.834344834612649,4.864086889400627,936.0,0.0017558371391481194,0.0001994718778002074,0.0013393471017479,0.0025709802284836,0.001466437155613625,0.002128937863744725,936.0
0.0012091355875609,4.843679773988786,0.00902618431047212,4.81665229943306,4.876875225925152,4.82894222187212,4.858853700428493,936.0,0.001744599290402024,0.00019883933138380516,0.0013268596958369,0.0026000076904892,0.001459712133509975,0.00212088384432715,936.0
0.0015078260891997,4.836202838930813,0.009778435471686135,4.809617486108408,4.86774965160313,4.820274208752202,4.853161160208904,936.0,0.001730903295942327,0.00019940912492076357,0.0013065282255411,0.0025705858133733,0.001448356430046175,0.0021089928923174,936.0
0.0018803015465431,4.825742589543816,0.010388566885793956,4.790159279367237,4.858914140573788,4.808417820590473,4.8418563304626785,936.0,0.001710236756355874,0.00019827426211343918,0.0013121045194566,0.002532219979912,0.001420687156496525,0.0020922296098432503,936.0
0.0023447889191314,4.8126323212061415,0.011080970304037426,4.7721498861583385,4.847307228493343,4.794413670204504,4.830786854472671,936.0,0.0016808607925224595,0.00019628388905522053,0.0012716492637991,0.0025294930674135,0.001406403171131325,0.002046360808890225,936.0
0.0029240177382128,4.790490113741123,0.011782689264963842,4.752964988721768,4.823143196865116,4.769968966470089,4.809661060035914,936.0,0.0016471825845531109,0.0001907882912978882,0.0012630228884518,0.002452673157677,0.001373769657220625,0.0020135830854996753,936.0
0.0036463323686085,4.759943922206961,0.013242074131056644,4.708287270468078,4.804998060628865,4.738232725356779,4.782689544579035,936.0,0.001610824480079639,0.0001854599732915928,0.0012325192801654,0.0023567227181047,0.0013439033064059501,0.00196555280126625,936.0
0.0045470790305426,4.713633142148286,0.016302219651944887,4.664486840184908,4.775619952248723,4.685663830173878,4.7393792120813165,936.0,0.0015697905278374126,0.0001775695001772212,0.0012108455412089,0.0022817519493401,0.0013243719004094,0.00190183302038345,936.0
0.0056703354548808,4.64287317940184,0.021660354879501693,4.581213320151204,4.724263258436219,4.607528225577391,4.678403155895991,936.0,0.0015371952995181808,0.0001688580932700804,0.0012041312875226,0.0021812827326357,0.0013022373896092,0.001863614277681275,936.0
0.0070710678118654,4.5429168803671,0.02814416282053748,4.458987757652436,4.632118736085838,4.497931627107678,4.593396110819613,936.0,0.001521523862044301,0.00016058425122901694,0.001193894422613,0.0021877945400774,0.0013031785201746751,0.00182926203706295,936.0
0.0088178204619202,4.407084180401931,0.03689313947504666,4.293758548432134,4.513202104684994,4.348633408569144,4.471946139858768,936.0,0.0015314219128459389,0.00014954117909009304,0.0012062800815328,0.0021870182827115,0.0013258073304313498,0.001813460956327575,936.0
0.0109960701505627,4.234818905904918,0.046089150664601064,4.098114761899784,4.364533313701291,4.162370307814926,4.313132077985229,936.0,0.0015791841841334153,0.00013880207726484303,0.0012827240861952,0.0021025503519922,0.00138869485817845,0.0018423938308842,936.0
0.0137124087838103,4.034725146657235,0.05402482514703877,3.880870927340805,4.199676783355131,3.9494425812352554,4.129366785229592,936.0,0.0016688529250776676,0.00013129342592103186,0.0013844680506736,0.0021575321443378,0.001482186140492525,0.0019076835887972,936.0
0.0170997594667669,3.8103858443537253,0.06042777203437284,3.6418614711752775,4.007885402077478,3.715930258049546,3.9172678348537957,936.0,0.0018107662366455904,0.0001275161619871155,0.0014755481388419,0.0022784962784498,0.001621204428374725,0.0020252216490916747,936.0
0.0213238810504623,3.5774397676442207,0.06698583231607573,3.396791823598436,3.803568744887929,3.472631983552499,3.6933719708121213,936.0,0.0020003170651854826,0.00012741285816850415,0.0016791608650237,0.0024830373004078,0.00181490002432835,0.002224959083832725,936.0
0.0265914794847249,3.3433700986847086,0.07010773432754092,3.148119511170428,3.5928384570769216,3.2369624088565527,3.463876355000843,936.0,0.0022379691756337907,0.0001299992837106505,0.0019206430297344,0.0026862719096243,0.002042875043116425,0.002461023745126975,936.0
0.0331603229033777,3.1156531374899754,0.07142634098361805,2.902193280823125,3.3356903867241394,3.001396119013441,3.239551217562272,936.0,0.00252323530606411,0.0001391277018297996,0.0021499020513147,0.0030302728991955,0.00231402739882465,0.002759449533186825,936.0
0.0413518554200013,2.8932586563949996,0.07103288654190798,2.6817507893614096,3.118037066668472,2.7817749823208864,3.0133783312435383,936.0,0.002860592957038747,0.00014913409033300373,0.0024959850125014,0.0033738762140274,0.0026362614007666,0.003120181383565,936.0
0.0515669268860622,2.6821862647593155,0.07020882390721234,2.473907338642579,2.903030149535903,2.570670479182567,2.797061686917426,936.0,0.003250350000816305,0.00016391754871991214,0.0028638686053454,0.0038169175386428,0.003010581014677825,0.00354075198993085,936.0
0.0643054083417572,2.4816928715832125,0.06724355138442793,2.3042865184053207,2.7028986486465705,2.3734266820654546,2.5929804108225842,936.0,0.0037045221045437665,0.00018205724324117656,0.0032344367355108,0.0045212628319859,0.003422756213694725,0.0040289467433467,936.0
0.0801906530349748,2.2904426900670174,0.06594632618690975,2.0944095440314867,2.5091315923778947,2.1875969100200914,2.399895269548258,936.0,0.004230880656858664,0.00020442754428976837,0.0037483107298612,0.0050309337675571,0.00390276289544995,0.004566032439470275,936.0
0.1,2.1133985859149442,0.0631269181820069,1.9331520830115576,2.348886279912941,2.0129944711361647,2.223065252462538,936.0,0.004823295599044625,0.00023262409087015966,0.0042825322598218,0.0056013404391705,0.004466340644285026,0.005232272902503575,936.0


==> plots/is8_data.csv <==
rate_lambda,rate_bnd_mean,rate_bnd_std,rate_bnd_min,rate_bnd_max,rate_bnd_p05,rate_bnd_p95,rate_bnd_count,mse_mean,mse_std,mse_min,mse_max,mse_p05,mse_p95,mse_count
0.0005,2.430066700500025,0.006227507118433077,2.410856362106736,2.453150519612233,2.419522762503745,2.4398193962140615,936.0,0.0060709944978936965,0.0006291714336071836,0.0047883810475468,0.0086714569479227,0.0051493032369762,0.007252986775711125,936.0
0.0006235140643909,2.4300130098320043,0.006143321820656764,2.408608256300368,2.4465719469058533,2.4197300186802804,2.4399357588005524,936.0,0.006014259208220558,0.0006231344699007564,0.0047258408740162,0.0084468433633446,0.0050915305037050745,0.0072274027625098495,936.0
0.0007775395769865,2.4296064548877534,0.006305669042629254,2.4103662947901907,2.446817269852382,2.419100550359566,2.4399233192948637,936.0,0.00595998696427644,0.0006163824289760379,0.0047809276729822,0.0084493327885866,0.005038022412918425,0.007147012860514175,936.0
0.0009696137237434,2.4292375439333744,0.006268726001697307,2.4115921470917776,2.4471108172986407,2.4185625437485756,2.4388923256103343,936.0,0.005923401711620021,0.0006135104858164406,0.004739535972476,0.0083485282957553,0.005011324188671951,0.0071376777486875246,936.0
0.0012091355875609,2.4288686092933953,0.006577419063099043,2.406349153506804,2.455602355271901,2.418096187771244,2.4390076184392795,936.0,0.00587192409309657,0.0006057096297554701,0.004620470572263,0.0082795051857829,0.00497676513623445,0.007016904652118626,936.0
0.0015078260891997,2.4289714813257257,0.006378246517836357,2.4088083851265742,2.4496674066613857,2.418251822481709,2.4395169096082396,936.0,0.005832867295895137,0.0006052363358735267,0.0045966729521751,0.0081695597618818,0.004956604214385125,0.007001942954957425,936.0
0.0018803015465431,2.4296661878784827,0.006525053052963106,2.410812974390248,2.4532514630986,2.4183532532212153,2.4405447672150737,936.0,0.005774768146001642,0.0006026734303068691,0.0046096877194941,0.0082162786275148,0.0048879948444664,0.006915710750035875,936.0
0.0023447889191314,2.430755310077126,0.006505332712880767,2.4108921870934945,2.451182987542508,2.4199679708558697,2.4411884450609507,936.0,0.005721079053269635,0.0006010865864800502,0.0045368368737399,0.0080506028607487,0.00483245926443485,0.006849011871963675,936.0
0.0029240177382128,2.4326922832223286,0.006568830241128831,2.411440588923949,2.4637330903129566,2.421483684845054,2.443016926229926,936.0,0.005645226410084601,0.0005978469051139453,0.0044488785788416,0.0082240067422389,0.00479405187070365,0.0067648449912666745,936.0
0.0036463323686085,2.4346442511572377,0.006677455807927324,2.4107200109961973,2.4522429253845504,2.423102499885312,2.445369401811202,936.0,0.005554503818942008,0.0005944986006421101,0.0043868003413081,0.0080434884876012,0.0047105912817641754,0.00670394953340285,936.0
0.0045470790305426,2.4378354674423166,0.007126945909908387,2.4171579216325405,2.457644933480387,2.4261612290969254,2.449788145269762,936.0,0.0054591730357401985,0.0005891182140100794,0.0042451648041605,0.0078587969765067,0.00460947770625345,0.00655341276433315,936.0
0.0056703354548808,2.4411640336692404,0.0074752753315506446,2.417047238177146,2.460917698523921,2.428557903545457,2.4532478136603735,936.0,0.0053371494107592645,0.0005736544199928734,0.0041987057775259,0.007575299590826,0.004507204401306775,0.0064250181894748995,936.0
0.0070710678118654,2.4432010271958253,0.008200464465475047,2.418113015530382,2.467415617906828,2.4293378345199397,2.4562231097998173,936.0,0.005197976523827171,0.0005586685341256697,0.0040559144690632,0.0075807101093232,0.0044072621967643,0.006210519466549075,936.0
0.0088178204619202,2.444237074065743,0.008155233658756996,2.4209677625893558,2.474649482270037,2.4309827428930197,2.4573990322267916,936.0,0.005051000594981284,0.000542725972728541,0.0039942590519785,0.0071960194036364,0.00424347107764325,0.006084546679630825,936.0
0.0109960701505627,2.4417561913177046,0.009650312739644756,2.4116710107907515,2.4717088167588246,2.425568314540816,2.457132320461477,936.0,0.004896131798855783,0.0005224136537862301,0.003876409959048,0.0067472038790583,0.004131324240006475,0.005876378505490675,936.0
0.0137124087838103,2.4360197506929344,0.010343618975616043,2.396853578823876,2.4655529549115256,2.419188644601427,2.4526650050275727,936.0,0.004731504314501409,0.0005021559939463024,0.0036230345722287,0.0065945647656917,0.004019377636723175,0.00568056316114955,936.0
0.0170997594667669,2.4238075726987276,0.012263865764427673,2.387065918370223,2.462672165925956,2.4036286296897122,2.4430163280774932,936.0,0.004576634160445906,0.0004718057433400181,0.0036697196774184,0.0062072942964732,0.00392212183214715,0.0054483481217175245,936.0
0.0213238810504623,2.4043175910022168,0.014833307923473805,2.35883251171958,2.4498375451460506,2.3788441660775432,2.427361203544423,936.0,0.004429454872440338,0.0004384193475029512,0.0034063474740833,0.0062304376624524,0.00379474135115735,0.00524727953597895,936.0
0.0265914794847249,2.3734077636295883,0.017988252328116933,2.306794683678117,2.425855578730985,2.344420490859183,2.4045976765953685,936.0,0.004320096344692965,0.0004097650133699108,0.0034695919603109,0.0058512105606496,0.0037334791268221748,0.005073569947853676,936.0
0.0331603229033777,2.329818724774024,0.021880503044068564,2.2634266317024108,2.402242833386437,2.2938461170995375,2.3643796451514243,936.0,0.004252413490739336,0.00038200295672713273,0.0033528916537761,0.0057139471173286,0.003709350130520725,0.004944777814671375,936.0
0.0413518554200013,2.2720705021726935,0.026904441465271975,2.19173786083372,2.349764270275281,2.226046837700034,2.3158973813091706,936.0,0.004255871782745942,0.0003566627428879658,0.0034056245349347,0.0055505260825157,0.0037483600899577,0.0049131104024127,936.0
0.0515669268860622,2.19616478126102,0.032939599531822,2.1012040268352687,2.291914639319629,2.1434003922218636,2.253052164174437,936.0,0.004347205361546342,0.00033397607427276593,0.0034947691019624,0.0056694373488426,0.0038568617892451,0.0049656108021736,936.0
0.0643054083417572,2.103137183712284,0.037751049703182105,1.987844140439257,2.2178081852900804,2.0369941288355737,2.1647381309255187,936.0,0.004546676553948932,0.00031526861500933096,0.0038120439276099,0.0057218475267291,0.004081664956174775,0.005114718223921925,936.0
0.0801906530349748,1.9943988201588252,0.042866858778792614,1.8653849338704491,2.12150199982401,1.9207269250939787,2.0621554424819655,936.0,0.004838961080556416,0.00029960783113353875,0.0040511824190616,0.0059116194024682,0.0043914694106206,0.005372947431169425,936.0
0.1,1.8723176584665158,0.04701891784857413,1.7364143816956752,2.0347965565286823,1.7950791315236154,1.9494896285737422,936.0,0.0052739817059088935,0.00030234533246431387,0.0044910567812621,0.0063665211200714,0.004837853834032925,0.005789134069345825,936.0


==> plots/pfr_results.csv <==
eps,rate_mean,rate_std,rate_min,rate_max,rate_p05,rate_p95,rate_count
0.05,0.09293244103364469,0.004318539270621635,0.08006610190488142,0.1049831337556461,0.0859923240162779,0.0999850453679463,1000.0
0.88125,1.1719866579356144,0.025453140520172245,1.1046776783035053,1.2472373647680055,1.1303949859499876,1.2126382247409075,1000.0
1.7125,1.9967678117539953,0.027782113399871005,1.9201007396208367,2.085727374262501,1.9510282854587335,2.0428249551898165,1000.0
2.5437499999999997,2.523542657431644,0.025698220665287066,2.441366634824267,2.5956689745552786,2.481963035382304,2.564471346800771,1000.0
3.3749999999999996,2.934734043976391,0.026516442568344182,2.8495120216910985,3.0167835716110574,2.8913512504098997,2.9776060460173053,1000.0
4.20625,3.2320355368986746,0.025899952656935597,3.1272111911031706,3.303879245121654,3.1896246393481418,3.2725195381415455,1000.0
5.0375,3.4740188391448035,0.02494624066218277,3.386908910504653,3.550525929440697,3.4320994941761973,3.515587191498794,1000.0
5.8687499999999995,3.676681121591098,0.025580802653099935,3.588677218552188,3.7415716845750775,3.633454288040942,3.718151775087749,1000.0
6.699999999999999,3.853664419290514,0.025440365702895228,3.7829038794216996,3.9331156272894225,3.8111753621115074,3.896467641782103,1000.0
7.531249999999999,4.103358178876384,0.026518742304948936,3.999917668939128,4.203302236602687,4.0591085495090855,4.145635068754854,1000.0
8.3625,4.243156725643294,0.027265121985080115,4.165032049949259,4.335362566580518,4.197372761779231,4.28653425900136,1000.0
9.19375,4.366357790340582,0.02455722138575682,4.281532646155585,4.43843326440058,4.326654353217891,4.406209385980483,1000.0
10.025,4.475112212617271,0.02554419458436417,4.397671161223887,4.549604372781045,4.43325261900751,4.518873194284713,1000.0
10.85625,4.5718577398372,0.02615497325380842,4.4854602042243705,4.658703975867192,4.528446446748109,4.613993854241189,1000.0
11.6875,4.659025070243553,0.024776212972744727,4.58366258924211,4.731420982454538,4.6160673777518335,4.6994711854975835,1000.0
12.518749999999999,4.734341956286424,0.024679529894214302,4.6586509236026075,4.8053931283426,4.693035575061328,4.773387140165096,1000.0
13.35,4.801283313259883,0.023123180658248334,4.723261837147686,4.874862144395947,4.763817758271438,4.839156480681591,1000.0
14.18125,4.8573280441958,0.022801039365852212,4.785499439131448,4.933605194392917,4.818448113840254,4.89280031516886,1000.0
15.0125,4.909576499102194,0.022088010117066206,4.8305000778286775,4.9683720123995565,4.872875192489372,4.945765033320014,1000.0
15.84375,4.952062886850173,0.022504710600374657,4.878472604615115,5.023155753321886,4.914472556325621,4.9879242533559625,1000.0
16.675,4.986473437078732,0.02154490079309937,4.921928031025641,5.050556104318245,4.9511698220648475,5.022534327356573,1000.0
17.506249999999998,5.017249582560208,0.02043238460006909,4.9621341288006064,5.097058652562965,4.984485387267111,5.050434241467841,1000.0
18.3375,5.044120669096226,0.020130044245120274,4.980691889620617,5.11200000869302,5.009557763910515,5.0767051639224325,1000.0
19.16875,5.066727129159201,0.019354007399460554,5.009066026119204,5.131743165802309,5.035498527829028,5.0966377951824935,1000.0
20.0,5.085375302845278,0.019817138279444813,5.02225697035986,5.144378009159628,5.053563413098378,5.117088780724813,1000.0


==> plots/pfr_results_elias.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,0.2595133463541667,0.0015057550695867876,0.25439453125,0.263916015625,0.257080078125,0.26220703125,600.0
1.2979166666666666,1.0701912434895833,0.02242063504749611,1.006591796875,1.134033203125,1.03414306640625,1.10718994140625,600.0
2.545833333333333,1.89868408203125,0.024966925305872363,1.823486328125,1.974365234375,1.8559326171875,1.9367919921875,600.0
3.7937499999999993,2.4195711263020834,0.02428543282900126,2.357177734375,2.49072265625,2.3786376953125,2.45802001953125,600.0
5.041666666666666,2.914547932942708,0.02434007424575822,2.8427734375,2.98583984375,2.87449951171875,2.9555908203125,600.0
6.289583333333333,3.2269514973958335,0.02622925471922315,3.1494140625,3.2998046875,3.1823486328125,3.2685546875,600.0
7.537499999999999,3.4911210123697916,0.026363118172422626,3.39990234375,3.5634765625,3.44945068359375,3.53641357421875,600.0
8.785416666666666,3.7180183919270835,0.025282216244423658,3.640625,3.788818359375,3.67647705078125,3.75953369140625,600.0
10.033333333333333,3.9068583170572917,0.024909679032565135,3.83447265625,3.98974609375,3.86644287109375,3.94637451171875,600.0
11.28125,4.067020263671875,0.025458071999748606,3.994384765625,4.13623046875,4.02342529296875,4.10693359375,600.0
12.529166666666667,4.204787190755209,0.02467624700211539,4.111572265625,4.278076171875,4.16502685546875,4.24610595703125,600.0
13.777083333333334,4.528126220703125,0.02544789557037984,4.4619140625,4.60791015625,4.48555908203125,4.56983642578125,600.0
15.024999999999999,4.6449462890625,0.02643586591799299,4.559814453125,4.739501953125,4.60203857421875,4.68756103515625,600.0
16.272916666666667,4.756795654296875,0.026813152034474697,4.688232421875,4.83837890625,4.7111328125,4.801318359375,600.0
17.520833333333332,4.856231689453125,0.02641779894539983,4.754150390625,4.9697265625,4.81466064453125,4.898193359375,600.0
18.76875,4.950985514322917,0.027110849272662458,4.851318359375,5.025634765625,4.90523681640625,4.99342041015625,600.0
20.016666666666666,5.036501057942709,0.02592961945830328,4.966064453125,5.102783203125,4.99508056640625,5.08057861328125,600.0
21.26458333333333,5.11511962890625,0.026811071488625483,5.02880859375,5.2197265625,5.072265625,5.1587158203125,600.0
22.5125,5.184009602864584,0.026118258687666183,5.102783203125,5.260986328125,5.14158935546875,5.22510986328125,600.0
23.760416666666664,5.247803955078125,0.0251401759514562,5.15576171875,5.33984375,5.206298828125,5.28663330078125,600.0
25.008333333333333,5.3059700520833335,0.025412639478198048,5.2314453125,5.3837890625,5.26558837890625,5.34700927734375,600.0
26.256249999999998,5.355633544921875,0.025998113535673124,5.282958984375,5.43408203125,5.3115234375,5.396484375,600.0
27.504166666666666,5.402087809244792,0.025352663429598406,5.320556640625,5.485107421875,5.360595703125,5.44385986328125,600.0
28.75208333333333,5.442689615885417,0.025593631975836344,5.3740234375,5.509033203125,5.3989013671875,5.483154296875,600.0
30.0,5.478563639322917,0.023824212895896337,5.40283203125,5.543701171875,5.43892822265625,5.519091796875,600.0


==> plots/pfr_results_zipf.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,0.07959293202429478,0.0032677071376738024,0.06876490409537693,0.09038438317125021,0.07457169939485726,0.08523216601132248,600.0
1.2979166666666666,1.0501109782441884,0.025565856366642655,0.9708711212419061,1.1225983563605253,1.0078340481730803,1.0915610631223012,600.0
2.545833333333333,1.85009054144752,0.02792216307815088,1.7627475932755408,1.9341857649752672,1.8037963683308278,1.8932221470097088,600.0
3.7937499999999993,2.3649785687313254,0.025947815669978124,2.2973639451569947,2.443080737360437,2.3210120682438147,2.407119068840991,600.0
5.041666666666666,2.768704690722521,0.02597097274932918,2.6918588837466193,2.848240242820605,2.726572887011896,2.81241503381435,600.0
6.289583333333333,3.0601408444677647,0.026705993693213418,2.9828106491259785,3.133449116585862,3.014926575320925,3.102425512523251,600.0
7.537499999999999,3.2944895436104997,0.026138116510263248,3.2002535428100196,3.369574874853994,3.2529684357314217,3.33739960704709,600.0
8.785416666666666,3.4954576197586418,0.024724196502707112,3.4179911049788574,3.5637115462781557,3.455372236029653,3.538865886923875,600.0
10.033333333333333,3.665239010489352,0.024290777783649724,3.5852137049259434,3.741986685221458,3.6247676862370075,3.70486739125662,600.0
11.28125,3.813666217993782,0.025222103261474244,3.7410090205501625,3.887244900168294,3.7697794232308337,3.8534454293181892,600.0
12.529166666666667,3.944354399516742,0.02495920476658637,3.846158800435107,4.018539213276153,3.904519684787303,3.9853237862407287,600.0
13.777083333333334,4.165403596129014,0.02560140919714148,4.103624240887905,4.238828748139417,4.122875090412016,4.20646477157328,600.0
15.024999999999999,4.273041691692529,0.026402108114575745,4.190989007517969,4.357711966585964,4.229876019050088,4.317234962066041,600.0
16.272916666666667,4.37354850602768,0.026299897201817073,4.305396481368251,4.450906041983185,4.3299749549770645,4.4179500338459645,600.0
17.520833333333332,4.460645272458238,0.02551811767105935,4.367618831457163,4.561959256423968,4.42042762212778,4.50184294506706,600.0
18.76875,4.541600030778768,0.02535905649497445,4.445236967381473,4.612240478624894,4.499274736233104,4.583546838313183,600.0
20.016666666666666,4.614524670047344,0.02389313311380657,4.55383023352206,4.6810693028262085,4.576851377119741,4.655134499047599,600.0
21.26458333333333,4.680327671983376,0.024616652718855467,4.601328252348425,4.7783285201891905,4.641919718022163,4.718088689149027,600.0
22.5125,4.7378695281830625,0.02359085118034529,4.669647330553568,4.8099584977176635,4.700202480548573,4.774863125174536,600.0
23.760416666666664,4.790427146336339,0.022882244017400275,4.700249338592177,4.863931766291707,4.752660180286139,4.8261965614938775,600.0
25.008333333333333,4.838091120865941,0.022473044564375655,4.7724089337687285,4.904737750896385,4.801809258546184,4.875244498894925,600.0
26.256249999999998,4.878905308651527,0.02290892716764142,4.818675620208623,4.950640476893369,4.8420543349336125,4.916496974437602,600.0
27.504166666666666,4.91635890208777,0.022124412117842777,4.83761245339131,4.991054586661938,4.878663118289908,4.952979754960097,600.0
28.75208333333333,4.949221595528409,0.022051339130225434,4.886411307881262,5.010356436198946,4.911766896295699,4.983462490822094,600.0
30.0,4.978040071779361,0.020306785725647137,4.918217614350085,5.041654835644501,4.944740311622937,5.012648685694935,600.0


==> plots/polar_data.csv <==
rate_lambda,rate_mean,rate_std,rate_min,rate_max,rate_p05,rate_p95,rate_count,mse_dec_mean,mse_dec_std,mse_dec_min,mse_dec_max,mse_dec_p05,mse_dec_p95,mse_dec_count
0.0005,7.80382818238348,0.0641854882905113,7.735595703125,8.129638671875,7.745574951171875,7.93212890625,936.0,0.00039489414829842363,3.97729760214251e-05,0.0002987736079376,0.0005445575807243,0.000336183358740475,0.00046212401502995,936.0
0.0005570956920979,7.803773276826256,0.0650495448279767,7.7364501953125,8.1339111328125,7.7462158203125,7.940399169921875,936.0,0.00039677505411126113,3.979441982955533e-05,0.0003000436990987,0.0005465754657052,0.00033865225123,0.000464710734377125,936.0
0.0006207112203081,7.803653423602764,0.06492385473344779,7.7362060546875,8.1510009765625,7.74560546875,7.930023193359375,936.0,0.00039900385203286894,3.9826652118312896e-05,0.0003022915043402,0.0005477263475768,0.000340959610184625,0.000466531630081525,936.0
0.0006915910937409,7.80356708754841,0.06465005977264902,7.7364501953125,8.1407470703125,7.745574951171875,7.937103271484375,936.0,0.0004017418902167842,3.9949224452157476e-05,0.0003045808989554,0.0005528877372853,0.000342740997439225,0.000470440762001,936.0
0.0007705648380328,7.80279775766226,0.06447558219995225,7.73486328125,8.146240234375,7.746185302734375,7.936065673828125,936.0,0.00040498284044552244,4.0040462534848045e-05,0.0003063892072532,0.0005566935869865,0.00034575116296757497,0.000472794985398625,936.0
0.0008585567035004,7.801152025532518,0.06499971718591761,7.733642578125,8.1444091796875,7.743560791015625,7.938812255859375,936.0,0.0004089263118688584,4.014780164832321e-05,0.0003100277972407,0.0005620309384539,0.0003497183206491,0.0004780805393238,936.0
0.0009565964818837,7.796624729775975,0.06574890453036492,7.728759765625,8.1348876953125,7.73785400390625,7.926513671875,936.0,0.0004138083401275888,4.031100347066744e-05,0.0003148569376207,0.0005643741460517,0.000354958850948575,0.00048278554459097497,936.0
0.0010658315582669,7.784961276584202,0.06633673802792227,7.713134765625,8.11376953125,7.7242431640625,7.920013427734375,936.0,0.00041971207956050227,4.049652090302231e-05,0.0003189060953445,0.0005717885796912,0.000359802063030625,0.0004889403644483,936.0
0.001187540339225,7.759483011359842,0.06766014309352876,7.686767578125,8.1046142578125,7.69610595703125,7.89752197265625,936.0,0.0004270554920180377,4.06179647045755e-05,0.0003277744108345,0.0005767803522758,0.00036724563688035,0.000496656546601975,936.0
0.0013231472143495,7.7104788234091215,0.07083605489686348,7.6279296875,8.0792236328125,7.64263916015625,7.844390869140625,936.0,0.0004362510740803742,4.0875648323837166e-05,0.0003354679502081,0.0005869920132681,0.00037548421096285,0.0005060998373664751,936.0
0.0014742392262509,7.6265949999165334,0.0750994271341482,7.52978515625,7.9893798828125,7.5511474609375,7.77618408203125,936.0,0.00044776997932563246,4.109677362045066e-05,0.000345903186826,0.0005956055829301,0.00038699515425830004,0.000516893051098975,936.0
0.0016425846441323,7.504812648153712,0.0817204480073686,7.3968505859375,7.9075927734375,7.418182373046875,7.66717529296875,936.0,0.00046208510852566214,4.1203703034916895e-05,0.0003580247284844,0.0006086911889724,0.0003999383261543,0.00053395380382425,936.0
0.0018301536583047,7.3454460730919475,0.08925561630730593,7.22265625,7.7706298828125,7.248382568359375,7.521392822265625,936.0,0.00047951983309691185,4.175336474605776e-05,0.00037592620356,0.0006293327896855,0.00041846223757595,0.000552573997992975,936.0
0.0020391414378376,7.15737067328559,0.09543224029720415,7.02392578125,7.6175537109375,7.0506591796875,7.339813232421875,936.0,0.0004996407145119376,4.225671831824879e-05,0.0003919298760592,0.0006527611985802,0.00043665745761240003,0.00057169843057635,936.0
0.0022719938211953,6.9486818232088,0.09979017550995943,6.7945556640625,7.4549560546875,6.837982177734375,7.1478271484375,936.0,0.0005227427202478866,4.31895983886783e-05,0.0004103236715309,0.0006807951140217,0.000458052010799275,0.00059696899552355,936.0
0.002531435940522,6.729087633964343,0.10289727438568107,6.561767578125,7.2088623046875,6.6119384765625,6.93743896484375,936.0,0.0005482459770359326,4.388607465500358e-05,0.0004359415615908,0.0007080161012709,0.00048340680950785,0.0006240505026653251,936.0
0.0028205041145734,6.502970638438168,0.10703585275135216,6.34033203125,7.022705078125,6.380859375,6.703765869140625,936.0,0.0005763654295368501,4.507550604327184e-05,0.0004623968561645,0.0007373169064521,0.0005101013230159,0.00065524352248755,936.0
0.0031425813835466,6.273692856487046,0.10745881332257141,6.1097412109375,6.79736328125,6.152740478515625,6.4866943359375,936.0,0.0006070130693842154,4.6191219088603784e-05,0.0004907120019197,0.0007852904964238,0.00053810923418495,0.00068676428054455,936.0
0.0035014371016818,6.045327732705663,0.10979193545852306,5.8758544921875,6.556884765625,5.9150390625,6.269317626953125,936.0,0.0006410656679713687,4.7196538122738596e-05,0.0005114935338497,0.0008041958790272,0.00057078161626115,0.0007233427313621501,936.0
0.0039012710509976,5.817920652210203,0.10719973517634603,5.652587890625,6.3345947265625,5.692718505859375,6.03289794921875,936.0,0.0006777395286699313,4.944948772577124e-05,0.0005329477135092,0.0008536860113963,0.000605140943662225,0.000762813695473575,936.0
0.0043467625924342,5.59575685680422,0.10758446677158019,5.4222412109375,6.1331787109375,5.472137451171875,5.8135986328125,936.0,0.0007179748926372924,5.144221213334129e-05,0.0005906347068957,0.0009135081782005,0.0006392502546077,0.0008059315150603,936.0
0.0048431254296349,5.375443156967815,0.10409003634058042,5.2069091796875,5.86328125,5.24981689453125,5.578125,936.0,0.0007616053943563555,5.281781171467669e-05,0.0006244506803341,0.000949814391788,0.000684105500113125,0.0008492383494740001,936.0
0.005396168626279,5.163051898662861,0.10273284825818108,4.9971923828125,5.640625,5.039825439453125,5.35797119140625,936.0,0.0008102996075454748,5.5419553486411806e-05,0.0006597751635126,0.0010134431067854,0.00072671733505555,0.00090925702534145,936.0
0.006012364591068,4.955188327365452,0.10045237225714547,4.7938232421875,5.447021484375,4.83673095703125,5.1546630859375,936.0,0.000862842616184791,5.722064965901686e-05,0.00072167662438,0.0010703250300139,0.000779490612330825,0.00096390594262625,936.0
0.0066989248260122,4.754081400031717,0.09889449691139525,4.584716796875,5.23681640625,4.6351318359375,4.9442138671875,936.0,0.0009199028141805054,5.884521813399047e-05,0.0007687056204304,0.0011213566176593,0.000831847661174775,0.001023711927700775,936.0
0.0074638843245184,4.560115977230235,0.09563710002409845,4.3963623046875,5.0518798828125,4.443756103515625,4.74847412109375,936.0,0.0009814666712364595,6.265078072103106e-05,0.0008288253447972,0.0012089324882254,0.000889042392373,0.0010915598832070498,936.0
0.0083161956070128,4.3729095458984375,0.09435070824679624,4.21484375,4.8404541015625,4.256866455078125,4.56414794921875,936.0,0.001050644344376533,6.550111100026971e-05,0.0008909641765058,0.0012894000392407,0.000950706133153225,0.001161038002464875,936.0
0.009265833494621,4.192196968274239,0.09130488481707348,4.0264892578125,4.6536865234375,4.07843017578125,4.373321533203125,936.0,0.00112372973124625,6.818963740514344e-05,0.0009368476457893,0.0013678839895874,0.001019093237118775,0.001246396481292275,936.0
0.0103239118471,4.019853249574319,0.08983730906132492,3.8614501953125,4.4326171875,3.907440185546875,4.197174072265625,936.0,0.0012022692618869199,7.149115828681155e-05,0.0010075125610455,0.0014697321457788,0.0010928224073722252,0.00132373417727645,936.0
0.0115028136312362,3.853214622562767,0.08744695359112817,3.691650390625,4.2613525390625,3.743865966796875,4.01434326171875,936.0,0.0012877468217728932,7.480102470186043e-05,0.0010943040251731,0.0015522013418376,0.0011792417790274252,0.00141851187800055,936.0
0.0128163358419338,3.6929656460753875,0.083677594023747,3.5302734375,4.071044921875,3.58905029296875,3.848541259765625,936.0,0.0013802992489683919,8.012099457338429e-05,0.0011764999944716,0.0016800690209493,0.00125712531735185,0.00152575614629305,936.0
0.0142798509720431,3.540008023253873,0.08327193673075443,3.3826904296875,3.9378662109375,3.436859130859375,3.6942138671875,936.0,0.0014790987093936403,8.350809618523362e-05,0.0012623450020328,0.0017504058778285,0.00135017352295105,0.0016209760797209248,936.0
0.015910486920651,3.3935867700821314,0.08010395901046168,3.2484130859375,3.7698974609375,3.2926025390625,3.55731201171875,936.0,0.0015829253709689474,8.760542639473672e-05,0.0013753050006926,0.001865359256044,0.0014488375454675,0.0017408287385478,936.0
0.01772732744535,3.25357173039363,0.07765210358577708,3.0906982421875,3.604736328125,3.153656005859375,3.39703369140625,936.0,0.0016968026969921644,9.385693332401976e-05,0.0014533605426549,0.0020018734503537,0.00155363613157525,0.00185947876889255,936.0
0.0197516355044275,3.119475927108373,0.0759320427206768,2.9774169921875,3.44677734375,3.019989013671875,3.25921630859375,936.0,0.0018148705858038235,9.811486154458226e-05,0.0015583569183945,0.0021613696590065,0.001660432259086475,0.001985423034056975,936.0
0.0220071021028098,2.9904075687767095,0.0737994899974789,2.846435546875,3.31298828125,2.892578125,3.133056640625,936.0,0.001941046568701335,0.00010177665126361226,0.0016553753521293,0.0023259019944816,0.0017881570383905749,0.0021235881140455,936.0
0.0245201235540689,2.86764161199586,0.07183010965841062,2.7244873046875,3.15966796875,2.773895263671875,3.0013427734375,936.0,0.002076814896387246,0.00010980257000694214,0.0018139224266633,0.0024883286096155,0.00190548083628525,0.00226569006917995,936.0
0.0273201104033611,2.7493128328241854,0.06997694299548389,2.6036376953125,3.0511474609375,2.654083251953125,2.88165283203125,936.0,0.0022229491529038516,0.00011606853978583661,0.0019036376615986,0.0026490562595427,0.0020462705288082,0.0024263504892587003,936.0
0.0304398316267042,2.636212862454928,0.06817005534133977,2.48291015625,2.919921875,2.54486083984375,2.7611083984375,936.0,0.002372982780425163,0.00012046334659809903,0.0020456737838685,0.0028630278538912,0.0021917016129009,0.0025757898692972247,936.0
0.0339157981348459,2.5266353248530984,0.0656248266322544,2.387939453125,2.8619384765625,2.439056396484375,2.648468017578125,936.0,0.002537428946174537,0.00012900531472547465,0.0022320852149277,0.0030118532013148,0.0023412987357004753,0.0027653885772451,936.0
0.0377886900699708,2.42118157280816,0.0642942151320159,2.2838134765625,2.697265625,2.334197998046875,2.541412353515625,936.0,0.002709099654760955,0.00013743686904118532,0.0023813499137759,0.0032798550091683,0.0025043043424375,0.0029492970788851,936.0
0.0421038328960084,2.3196914542434564,0.06310291746272688,2.187255859375,2.6004638671875,2.23272705078125,2.430145263671875,936.0,0.0028918977146748853,0.00014405249773053372,0.0025331422220915,0.003393319202587,0.0026708773220889253,0.0031379572465083747,936.0
0.0469117278543541,2.2217660235543537,0.061765544118323495,2.0902099609375,2.5279541015625,2.136688232421875,2.335906982421875,936.0,0.0030908586015092492,0.00015190313472147982,0.0027011069469153,0.0036170482635498,0.0028649609303101503,0.003357200534082875,936.0
0.0522686429930615,2.126299735827324,0.059878875188478974,2.0067138671875,2.3768310546875,2.045257568359375,2.232269287109375,936.0,0.0032977133105771177,0.00016390344592985247,0.0028671498876065,0.0039143017493188,0.0030510539654641754,0.003595563874114225,936.0
0.0582372716864775,2.035272973215478,0.05829921865219885,1.9140625,2.2843017578125,1.952484130859375,2.137054443359375,936.0,0.003517941888182923,0.00016905809167831767,0.0030998308211565,0.0041069029830396,0.003257135802414225,0.003821584454271925,936.0
0.0648874663521457,1.9469491029397035,0.05685249219636811,1.8233642578125,2.187255859375,1.86846923828125,2.045440673828125,936.0,0.0037544475749938487,0.0001867019627100899,0.0033010109327733,0.0043914476409554,0.00346656446345145,0.0040813192026689,936.0
0.0722970559518584,1.8602203629974625,0.05573682177009197,1.7403564453125,2.1226806640625,1.781463623046875,1.95751953125,936.0,0.004006498511910437,0.00020009459376851238,0.0035056676715612,0.004745730664581,0.00369729736121365,0.004348318558186275,936.0
0.0805527568442854,1.7777081350994925,0.0547770970219715,1.6524658203125,2.0225830078125,1.701873779296875,1.876983642578125,936.0,0.004277719361369217,0.00020321738952365975,0.0038345665670931,0.0049408804625272,0.003967804834246576,0.004649054142646475,936.0
0.0897511876491255,1.6974852472288995,0.05407283124252244,1.572021484375,1.9189453125,1.62249755859375,1.793670654296875,936.0,0.004564177134456303,0.0002179619927465074,0.003928093239665,0.0052417679689824,0.004228192614391425,0.0049439864233136,936.0
0.1,1.619278345352564,0.053029777354684254,1.501953125,1.8397216796875,1.543426513671875,1.716064453125,936.0,0.00486823991408694,0.00022656205672809946,0.0043450789526104,0.0055833347141742,0.0045260675251483,0.00527702015824615,936.0


==> plots/polar_data_mi.csv <==
rate_lambda,rate_mean,rate_std,rate_min,rate_max,rate_p05,rate_p95,rate_count,mse_dec_mean,mse_dec_std,mse_dec_min,mse_dec_max,mse_dec_p05,mse_dec_p95,mse_dec_count,mut_info
0.0005,7.80382818238348,0.0641854882905113,7.735595703125,8.129638671875,7.745574951171875,7.93212890625,936.0,0.00039489414829842363,3.97729760214251e-05,0.0002987736079376,0.0005445575807243,0.000336183358740475,0.00046212401502995,936.0,7.749143016653861
0.0005570956920979,7.803773276826256,0.0650495448279767,7.7364501953125,8.1339111328125,7.7462158203125,7.940399169921875,936.0,0.00039677505411126113,3.979441982955533e-05,0.0003000436990987,0.0005465754657052,0.00033865225123,0.000464710734377125,936.0,7.749009509002403
0.0006207112203081,7.803653423602764,0.06492385473344779,7.7362060546875,8.1510009765625,7.74560546875,7.930023193359375,936.0,0.00039900385203286894,3.9826652118312896e-05,0.0003022915043402,0.0005477263475768,0.000340959610184625,0.000466531630081525,936.0,7.748586802921378
0.0006915910937409,7.80356708754841,0.06465005977264902,7.7364501953125,8.1407470703125,7.745574951171875,7.937103271484375,936.0,0.0004017418902167842,3.9949224452157476e-05,0.0003045808989554,0.0005528877372853,0.000342740997439225,0.000470440762001,936.0,7.747315607176671
0.0007705648380328,7.80279775766226,0.06447558219995225,7.73486328125,8.146240234375,7.746185302734375,7.936065673828125,936.0,0.00040498284044552244,4.0040462534848045e-05,0.0003063892072532,0.0005566935869865,0.00034575116296757497,0.000472794985398625,936.0,7.743976308965746
0.0008585567035004,7.801152025532518,0.06499971718591761,7.733642578125,8.1444091796875,7.743560791015625,7.938812255859375,936.0,0.0004089263118688584,4.014780164832321e-05,0.0003100277972407,0.0005620309384539,0.0003497183206491,0.0004780805393238,936.0,7.735951749211636
0.0009565964818837,7.796624729775975,0.06574890453036492,7.728759765625,8.1348876953125,7.73785400390625,7.926513671875,936.0,0.0004138083401275888,4.031100347066744e-05,0.0003148569376207,0.0005643741460517,0.000354958850948575,0.00048278554459097497,936.0,7.719642805735556
0.0010658315582669,7.784961276584202,0.06633673802792227,7.713134765625,8.11376953125,7.7242431640625,7.920013427734375,936.0,0.00041971207956050227,4.049652090302231e-05,0.0003189060953445,0.0005717885796912,0.000359802063030625,0.0004889403644483,936.0,7.690198539184563
0.001187540339225,7.759483011359842,0.06766014309352876,7.686767578125,8.1046142578125,7.69610595703125,7.89752197265625,936.0,0.0004270554920180377,4.06179647045755e-05,0.0003277744108345,0.0005767803522758,0.00036724563688035,0.000496656546601975,936.0,7.641469242629786
0.0013231472143495,7.7104788234091215,0.07083605489686348,7.6279296875,8.0792236328125,7.64263916015625,7.844390869140625,936.0,0.0004362510740803742,4.0875648323837166e-05,0.0003354679502081,0.0005869920132681,0.00037548421096285,0.0005060998373664751,936.0,7.568742581468236
0.0014742392262509,7.6265949999165334,0.0750994271341482,7.52978515625,7.9893798828125,7.5511474609375,7.77618408203125,936.0,0.00044776997932563246,4.109677362045066e-05,0.000345903186826,0.0005956055829301,0.00038699515425830004,0.000516893051098975,936.0,7.468472057002965
0.0016425846441323,7.504812648153712,0.0817204480073686,7.3968505859375,7.9075927734375,7.418182373046875,7.66717529296875,936.0,0.00046208510852566214,4.1203703034916895e-05,0.0003580247284844,0.0006086911889724,0.0003999383261543,0.00053395380382425,936.0,7.33876836064582
0.0018301536583047,7.3454460730919475,0.08925561630730593,7.22265625,7.7706298828125,7.248382568359375,7.521392822265625,936.0,0.00047951983309691185,4.175336474605776e-05,0.00037592620356,0.0006293327896855,0.00041846223757595,0.000552573997992975,936.0,7.180975193900557
0.0020391414378376,7.15737067328559,0.09543224029720415,7.02392578125,7.6175537109375,7.0506591796875,7.339813232421875,936.0,0.0004996407145119376,4.225671831824879e-05,0.0003919298760592,0.0006527611985802,0.00043665745761240003,0.00057169843057635,936.0,6.996696084888128
0.0022719938211953,6.9486818232088,0.09979017550995943,6.7945556640625,7.4549560546875,6.837982177734375,7.1478271484375,936.0,0.0005227427202478866,4.31895983886783e-05,0.0004103236715309,0.0006807951140217,0.000458052010799275,0.00059696899552355,936.0,6.79040045323481
0.002531435940522,6.729087633964343,0.10289727438568107,6.561767578125,7.2088623046875,6.6119384765625,6.93743896484375,936.0,0.0005482459770359326,4.388607465500358e-05,0.0004359415615908,0.0007080161012709,0.00048340680950785,0.0006240505026653251,936.0,6.5683799909765925
0.0028205041145734,6.502970638438168,0.10703585275135216,6.34033203125,7.022705078125,6.380859375,6.703765869140625,936.0,0.0005763654295368501,4.507550604327184e-05,0.0004623968561645,0.0007373169064521,0.0005101013230159,0.00065524352248755,936.0,6.334036227185879
0.0031425813835466,6.273692856487046,0.10745881332257141,6.1097412109375,6.79736328125,6.152740478515625,6.4866943359375,936.0,0.0006070130693842154,4.6191219088603784e-05,0.0004907120019197,0.0007852904964238,0.00053810923418495,0.00068676428054455,936.0,6.093464274572429
0.0035014371016818,6.045327732705663,0.10979193545852306,5.8758544921875,6.556884765625,5.9150390625,6.269317626953125,936.0,0.0006410656679713687,4.7196538122738596e-05,0.0005114935338497,0.0008041958790272,0.00057078161626115,0.0007233427313621501,936.0,5.848813199337189
0.0039012710509976,5.817920652210203,0.10719973517634603,5.652587890625,6.3345947265625,5.692718505859375,6.03289794921875,936.0,0.0006777395286699313,4.944948772577124e-05,0.0005329477135092,0.0008536860113963,0.000605140943662225,0.000762813695473575,936.0,5.6051072643892645
0.0043467625924342,5.59575685680422,0.10758446677158019,5.4222412109375,6.1331787109375,5.472137451171875,5.8135986328125,936.0,0.0007179748926372924,5.144221213334129e-05,0.0005906347068957,0.0009135081782005,0.0006392502546077,0.0008059315150603,936.0,5.365894247118646
0.0048431254296349,5.375443156967815,0.10409003634058042,5.2069091796875,5.86328125,5.24981689453125,5.578125,936.0,0.0007616053943563555,5.281781171467669e-05,0.0006244506803341,0.000949814391788,0.000684105500113125,0.0008492383494740001,936.0,5.130806846425823
0.005396168626279,5.163051898662861,0.10273284825818108,4.9971923828125,5.640625,5.039825439453125,5.35797119140625,936.0,0.0008102996075454748,5.5419553486411806e-05,0.0006597751635126,0.0010134431067854,0.00072671733505555,0.00090925702534145,936.0,4.90131634429705
0.006012364591068,4.955188327365452,0.10045237225714547,4.7938232421875,5.447021484375,4.83673095703125,5.1546630859375,936.0,0.000862842616184791,5.722064965901686e-05,0.00072167662438,0.0010703250300139,0.000779490612330825,0.00096390594262625,936.0,4.68071024784842
0.0066989248260122,4.754081400031717,0.09889449691139525,4.584716796875,5.23681640625,4.6351318359375,4.9442138671875,936.0,0.0009199028141805054,5.884521813399047e-05,0.0007687056204304,0.0011213566176593,0.000831847661174775,0.001023711927700775,936.0,4.468916305706276
0.0074638843245184,4.560115977230235,0.09563710002409845,4.3963623046875,5.0518798828125,4.443756103515625,4.74847412109375,936.0,0.0009814666712364595,6.265078072103106e-05,0.0008288253447972,0.0012089324882254,0.000889042392373,0.0010915598832070498,936.0,4.263360158053726
0.0083161956070128,4.3729095458984375,0.09435070824679624,4.21484375,4.8404541015625,4.256866455078125,4.56414794921875,936.0,0.001050644344376533,6.550111100026971e-05,0.0008909641765058,0.0012894000392407,0.000950706133153225,0.001161038002464875,936.0,4.069997535695869
0.009265833494621,4.192196968274239,0.09130488481707348,4.0264892578125,4.6536865234375,4.07843017578125,4.373321533203125,936.0,0.00112372973124625,6.818963740514344e-05,0.0009368476457893,0.0013678839895874,0.001019093237118775,0.001246396481292275,936.0,3.880633820222954
0.0103239118471,4.019853249574319,0.08983730906132492,3.8614501953125,4.4326171875,3.907440185546875,4.197174072265625,936.0,0.0012022692618869199,7.149115828681155e-05,0.0010075125610455,0.0014697321457788,0.0010928224073722252,0.00132373417727645,936.0,3.7041489181762266
0.0115028136312362,3.853214622562767,0.08744695359112817,3.691650390625,4.2613525390625,3.743865966796875,4.01434326171875,936.0,0.0012877468217728932,7.480102470186043e-05,0.0010943040251731,0.0015522013418376,0.0011792417790274252,0.00141851187800055,936.0,3.5336916592073866
0.0128163358419338,3.6929656460753875,0.083677594023747,3.5302734375,4.071044921875,3.58905029296875,3.848541259765625,936.0,0.0013802992489683919,8.012099457338429e-05,0.0011764999944716,0.0016800690209493,0.00125712531735185,0.00152575614629305,936.0,3.3717808087533663
0.0142798509720431,3.540008023253873,0.08327193673075443,3.3826904296875,3.9378662109375,3.436859130859375,3.6942138671875,936.0,0.0014790987093936403,8.350809618523362e-05,0.0012623450020328,0.0017504058778285,0.00135017352295105,0.0016209760797209248,936.0,3.2159538877485296
0.015910486920651,3.3935867700821314,0.08010395901046168,3.2484130859375,3.7698974609375,3.2926025390625,3.55731201171875,936.0,0.0015829253709689474,8.760542639473672e-05,0.0013753050006926,0.001865359256044,0.0014488375454675,0.0017408287385478,936.0,3.0694453917449365
0.01772732744535,3.25357173039363,0.07765210358577708,3.0906982421875,3.604736328125,3.153656005859375,3.39703369140625,936.0,0.0016968026969921644,9.385693332401976e-05,0.0014533605426549,0.0020018734503537,0.00155363613157525,0.00185947876889255,936.0,2.929638593231454
0.0197516355044275,3.119475927108373,0.0759320427206768,2.9774169921875,3.44677734375,3.019989013671875,3.25921630859375,936.0,0.0018148705858038235,9.811486154458226e-05,0.0015583569183945,0.0021613696590065,0.001660432259086475,0.001985423034056975,936.0,2.7973517199471494
0.0220071021028098,2.9904075687767095,0.0737994899974789,2.846435546875,3.31298828125,2.892578125,3.133056640625,936.0,0.001941046568701335,0.00010177665126361226,0.0016553753521293,0.0023259019944816,0.0017881570383905749,0.0021235881140455,936.0,2.670128557247294
0.0245201235540689,2.86764161199586,0.07183010965841062,2.7244873046875,3.15966796875,2.773895263671875,3.0013427734375,936.0,0.002076814896387246,0.00010980257000694214,0.0018139224266633,0.0024883286096155,0.00190548083628525,0.00226569006917995,936.0,2.5491843974614254
0.0273201104033611,2.7493128328241854,0.06997694299548389,2.6036376953125,3.0511474609375,2.654083251953125,2.88165283203125,936.0,0.0022229491529038516,0.00011606853978583661,0.0019036376615986,0.0026490562595427,0.0020462705288082,0.0024263504892587003,936.0,2.432600677506312
0.0304398316267042,2.636212862454928,0.06817005534133977,2.48291015625,2.919921875,2.54486083984375,2.7611083984375,936.0,0.002372982780425163,0.00012046334659809903,0.0020456737838685,0.0028630278538912,0.0021917016129009,0.0025757898692972247,936.0,2.3230497110440695
0.0339157981348459,2.5266353248530984,0.0656248266322544,2.387939453125,2.8619384765625,2.439056396484375,2.648468017578125,936.0,0.002537428946174537,0.00012900531472547465,0.0022320852149277,0.0030118532013148,0.0023412987357004753,0.0027653885772451,936.0,2.2174644846588056
0.0377886900699708,2.42118157280816,0.0642942151320159,2.2838134765625,2.697265625,2.334197998046875,2.541412353515625,936.0,0.002709099654760955,0.00013743686904118532,0.0023813499137759,0.0032798550091683,0.0025043043424375,0.0029492970788851,936.0,2.115924034504666
0.0421038328960084,2.3196914542434564,0.06310291746272688,2.187255859375,2.6004638671875,2.23272705078125,2.430145263671875,936.0,0.0028918977146748853,0.00014405249773053372,0.0025331422220915,0.003393319202587,0.0026708773220889253,0.0031379572465083747,936.0,2.0184122247148664
0.0469117278543541,2.2217660235543537,0.061765544118323495,2.0902099609375,2.5279541015625,2.136688232421875,2.335906982421875,936.0,0.0030908586015092492,0.00015190313472147982,0.0027011069469153,0.0036170482635498,0.0028649609303101503,0.003357200534082875,936.0,1.9246701480403097
0.0522686429930615,2.126299735827324,0.059878875188478974,2.0067138671875,2.3768310546875,2.045257568359375,2.232269287109375,936.0,0.0032977133105771177,0.00016390344592985247,0.0028671498876065,0.0039143017493188,0.0030510539654641754,0.003595563874114225,936.0,1.8338229702084037
0.0582372716864775,2.035272973215478,0.05829921865219885,1.9140625,2.2843017578125,1.952484130859375,2.137054443359375,936.0,0.003517941888182923,0.00016905809167831767,0.0030998308211565,0.0041069029830396,0.003257135802414225,0.003821584454271925,936.0,1.7472620055854617
0.0648874663521457,1.9469491029397035,0.05685249219636811,1.8233642578125,2.187255859375,1.86846923828125,2.045440673828125,936.0,0.0037544475749938487,0.0001867019627100899,0.0033010109327733,0.0043914476409554,0.00346656446345145,0.0040813192026689,936.0,1.6636134037797463
0.0722970559518584,1.8602203629974625,0.05573682177009197,1.7403564453125,2.1226806640625,1.781463623046875,1.95751953125,936.0,0.004006498511910437,0.00020009459376851238,0.0035056676715612,0.004745730664581,0.00369729736121365,0.004348318558186275,936.0,1.5826312109842282
0.0805527568442854,1.7777081350994925,0.0547770970219715,1.6524658203125,2.0225830078125,1.701873779296875,1.876983642578125,936.0,0.004277719361369217,0.00020321738952365975,0.0038345665670931,0.0049408804625272,0.003967804834246576,0.004649054142646475,936.0,1.5040212804526867
0.0897511876491255,1.6974852472288995,0.05407283124252244,1.572021484375,1.9189453125,1.62249755859375,1.793670654296875,936.0,0.004564177134456303,0.0002179619927465074,0.003928093239665,0.0052417679689824,0.004228192614391425,0.0049439864233136,936.0,1.4288962960966385
0.1,1.619278345352564,0.053029777354684254,1.501953125,1.8397216796875,1.543426513671875,1.716064453125,936.0,0.00486823991408694,0.00022656205672809946,0.0043450789526104,0.0055833347141742,0.0045260675251483,0.00527702015824615,936.0,1.356777008518244


==> plots/polar_results_scalar.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,0.009660037193538326,0.0026900497321863197,0.004610043485272511,0.02124873662529641,0.005855605755625322,0.014907049282229547,600.0
0.6612244897959184,0.3841107622221454,0.012881991507132911,0.3468890673048373,0.42174720104510177,0.36468107686409185,0.40709284661245293,600.0
1.2724489795918368,0.8524426944665277,0.015129453175959024,0.8055543728591187,0.9070477305214091,0.8297612239426525,0.8777721821010536,600.0
1.883673469387755,1.24012450274315,0.015465517122997362,1.1955203979681412,1.2825789489360746,1.2162294075292144,1.266966427601692,600.0
2.4948979591836733,1.5545343484765124,0.016428302544136398,1.498497357204955,1.606868395435138,1.5282140701787006,1.5823859939744345,600.0
3.1061224489795918,1.8171431885271105,0.01672323559421764,1.772810285403935,1.8709526825767242,1.7918584649870946,1.8455939366225604,600.0
3.71734693877551,2.042263657136215,0.015615033410503647,2.0040288872903274,2.0955970971985964,2.018001211809845,2.068704626892996,600.0
4.328571428571428,2.2410578484726846,0.016242424538585837,2.1996754783822556,2.3022355969247483,2.2156862447187944,2.267142003979528,600.0
4.939795918367347,2.417125447148223,0.01518533735267899,2.374107215076221,2.462971452928186,2.3922827047015733,2.441956562462372,600.0
5.551020408163265,2.5758045291668967,0.01592567888129068,2.533346841434177,2.632907649886647,2.5485882775177573,2.6018175703427007,600.0
6.162244897959184,2.7176713508420742,0.015234551830812564,2.6759710645208106,2.763091737883856,2.693395245003348,2.744159387886152,600.0
6.773469387755102,2.8447075784227174,0.016434768348475955,2.7972013591231457,2.9009148953484445,2.8198999284415107,2.8718274165828914,600.0
7.38469387755102,2.959650011648631,0.015766383619575518,2.919611428381426,3.011004337463831,2.9351385661963354,2.9865449306252203,600.0
7.995918367346938,3.0643746286367417,0.01581880361365334,3.0165681298052065,3.116032317070309,3.040549830563567,3.091394226122651,600.0
8.607142857142858,3.15829000200796,0.014941544110453783,3.1131003039044027,3.2149095831761563,3.135720824661184,3.1834700052824685,600.0
9.218367346938777,3.2443619093097773,0.014743992779522644,3.1954166848049135,3.289231970972966,3.221197284373634,3.270700978089938,600.0
9.829591836734695,3.320869252150575,0.015122164112313987,3.2785644695994223,3.3787193969352027,3.2965503257592985,3.3458615263086893,600.0
10.440816326530612,3.391023120133038,0.013380278915903486,3.3516686971595746,3.4329303914015394,3.369796718590584,3.414478493382682,600.0
11.052040816326532,3.453250345080186,0.012637758119591962,3.4175984575023657,3.495399563639691,3.434252924188909,3.474775931794065,600.0
11.66326530612245,3.5106410920083104,0.013103867892467431,3.476700623774329,3.5545501063825524,3.4897863227940333,3.5315435782349427,600.0
12.274489795918369,3.5618820892428076,0.011861464127916225,3.530253524402007,3.607889635704022,3.5425098361305674,3.5813764656621623,600.0
12.885714285714286,3.6089574063062067,0.011667834842156838,3.5782087127485225,3.648571391909453,3.590859367769686,3.6301757042067226,600.0
13.496938775510205,3.6504397173104333,0.01098688729238553,3.6204743138788293,3.6988023238207437,3.6331995310455407,3.6691087520007604,600.0
14.108163265306123,3.689264397026662,0.011036295427144684,3.662268520192252,3.727634926401789,3.672562626934457,3.709053938094647,600.0
14.71938775510204,3.72243435167195,0.01059408537321471,3.691543068321108,3.7571761500263254,3.7063425323049004,3.740565216944436,600.0
15.33061224489796,3.753762637192026,0.009712136176685595,3.7277937096668285,3.785748444894526,3.7389963510498756,3.7706184415530064,600.0
15.941836734693878,3.7816826450473076,0.009847204612729305,3.757868686668071,3.8173240375503923,3.7666883421127064,3.7983157772434657,600.0
16.553061224489795,3.806839034854091,0.00899376941521568,3.786823721726602,3.8426865846095195,3.793317963535572,3.8224451073919035,600.0
17.164285714285715,3.829367892192763,0.008848800153410536,3.807274700653398,3.8581877306887296,3.8157469037400205,3.845225231205273,600.0
17.775510204081634,3.848819504669653,0.008191194580785582,3.8288498738582244,3.8818449193353777,3.8368588112701207,3.8631880502574836,600.0
18.386734693877553,3.8668416277139523,0.0077852942760510855,3.8478387248028465,3.896055354786161,3.8553891143025925,3.8812302289408107,600.0
18.99795918367347,3.883329050553905,0.007334814527140138,3.8638186761254176,3.909791161487351,3.8721267634161776,3.8958739496262056,600.0
19.60918367346939,3.8976891029225853,0.006789442376741076,3.880409781974311,3.922397085404764,3.887914602370588,3.9096913864457856,600.0
20.220408163265308,3.9105067502122908,0.006806179239523675,3.8931706529439385,3.933462952666477,3.900565981690641,3.923027396965994,600.0
20.831632653061224,3.921621442870697,0.006550184238666534,3.9071799747501097,3.9533084044948303,3.911644115748132,3.9329598021273893,600.0
21.442857142857143,3.931362051483713,0.006051020254176297,3.9169303185331903,3.955068889304768,3.922220889928065,3.94186253839804,600.0
22.054081632653062,3.9404521438157145,0.005336350651920935,3.9280972380439536,3.958814097541555,3.9324827400422016,3.949803890514096,600.0
22.665306122448982,3.948002162333646,0.005090907299919016,3.9351879570577983,3.9785161444250834,3.940622455636756,3.9570703649451042,600.0
23.276530612244898,3.955017285947468,0.0048901114511981664,3.9436022227386056,3.9733845231366427,3.9475877300308966,3.963404971095972,600.0
23.887755102040817,3.9612585888554928,0.004325568526976507,3.9514680648363423,3.9773170088143392,3.9548784652569435,3.9690630775080806,600.0
24.498979591836736,3.966317703829568,0.003881866813653344,3.9550387877353526,3.9792678116145543,3.960301036102137,3.9726987213889258,600.0
25.110204081632652,3.971254943568605,0.003945067527761931,3.9623410366255576,3.98721825368298,3.9653747835906175,3.9786537916309075,600.0
25.72142857142857,3.9751611073664512,0.003688010796805568,3.9661135924654056,3.9885167133126327,3.969670903232764,3.9816480903477243,600.0
26.33265306122449,3.9787116361666017,0.0034054860259556674,3.9703172007969414,3.9917647312611777,3.9735185678834033,3.9845273337575478,600.0
26.94387755102041,3.9820489258418927,0.0031645110600321638,3.974413329936541,3.99402587746858,3.9770813512631955,3.987621149800124,600.0
27.555102040816326,3.9846687527045455,0.0029137413881795892,3.9782413232596907,3.9962962149737726,3.980331561109786,3.990190561724607,600.0
28.166326530612245,3.986991507698161,0.0028034866141078284,3.9799340988511718,4.0001032981289875,3.982945903830141,3.991842655837977,600.0
28.777551020408165,3.9890744174743844,0.002592826166937814,3.9828595310215174,3.999831473971664,3.98527356720498,3.9935319130945905,600.0
29.38877551020408,3.990794123812725,0.0024634117656366136,3.985488368721121,4.002218419665796,3.987473900090101,3.9953775404907903,600.0
30.0,3.992199999310022,0.0023485333269401506,3.986702634504998,4.005367077611098,3.9890589535360728,3.9963618412415154,600.0


==> plots/polar_results_vector.csv <==
eps,dat_mean,dat_std,dat_min,dat_max,dat_p05,dat_p95,dat_count
0.05,0.019072610299085573,0.003387513844755687,0.011877423097845136,0.0316880718384526,0.014127926544156743,0.025314996192942807,600.0
0.17291666666666666,0.11614219033167923,0.007811718285276873,0.09322859303885814,0.1419900948248059,0.10376859931261254,0.1296783838856211,600.0
0.29583333333333334,0.2785472304107347,0.01237662113240971,0.24486084191869154,0.3191653111552215,0.26017464792480505,0.2990480365558052,600.0
0.41875,0.48038360408959374,0.014517979816972422,0.4443457227144459,0.5302888682849551,0.4582607660940834,0.5055026465006534,600.0
0.5416666666666667,0.7155989100516241,0.016651000211153972,0.6693166772616623,0.7768176300342882,0.6880494453181053,0.743999643243005,600.0
0.6645833333333334,0.9760133681382771,0.02100018425512767,0.919614488525244,1.0746869638127872,0.945218209140566,1.0136990966243977,600.0
0.7875000000000001,1.252793535895104,0.020730431166046937,1.1970951484507548,1.322306418395046,1.2203808050208702,1.2873695537795613,600.0
0.9104166666666668,1.541029382753939,0.022161458160930094,1.4682082188320864,1.6275278299484524,1.5067454373946867,1.5778739507752009,600.0
1.0333333333333334,1.8330263351225518,0.021603398845269274,1.7773306155227862,1.902455651729369,1.7996200438626564,1.8695641196018806,600.0
1.1562500000000002,2.1302606890381215,0.022373570529145966,2.0716615570425176,2.201398052552057,2.0962665074547795,2.171281199692164,600.0
1.2791666666666668,2.4243805503551026,0.022534920755563678,2.3641329769624795,2.5172350059193604,2.388118949984205,2.4620198081585984,600.0
1.4020833333333333,2.705239523489426,0.02235866285520742,2.6507416628614107,2.7922667346557013,2.671183937843611,2.743599171404119,600.0
1.5250000000000001,2.969853597719622,0.021358549735791457,2.9079958608326697,3.039163293446774,2.934846739606786,3.0053501273121688,600.0
1.647916666666667,3.2075906544738224,0.019491960036948898,3.1544948340046357,3.2812840472587017,3.1758404492877585,3.2408713026046794,600.0
1.7708333333333335,3.4117744932584313,0.01585269360494174,3.378407495680978,3.476934786367705,3.3884142610838834,3.4411213742862894,600.0
1.89375,3.5783146626923963,0.014403560224659573,3.5376689019073364,3.6344530748749415,3.5565534768960836,3.6032374474129103,600.0
2.0166666666666666,3.7038459917158844,0.012200638004894163,3.6691170044172847,3.75334106339612,3.6849612677245513,3.7243505181532086,600.0
2.1395833333333334,3.7975976500584285,0.010121118793191991,3.7728296486750312,3.835532243283458,3.7822933391695015,3.8133582724399355,600.0
2.2625,3.8639779124002933,0.008265367164499021,3.841993193376129,3.8984151391514583,3.851528063404819,3.8782951670285457,600.0
2.3854166666666665,3.9103485643830904,0.006985241681331898,3.891505317081507,3.933119114732659,3.89958569710172,3.9215632482526157,600.0
2.5083333333333333,3.940737158437602,0.005412994149108,3.927756580564126,3.958882158597357,3.932024643562945,3.9499582916845966,600.0
2.63125,3.96162817461657,0.004556788306177666,3.9499054072873294,3.9773417860609266,3.9545053438577353,3.9697036200324987,600.0
2.7541666666666664,3.9757235058794307,0.003690176103366195,3.9661935692539565,3.988467289671039,3.9704070921049874,3.982697782488063,600.0
2.877083333333333,3.9848864928434127,0.0031392174319523386,3.9769325857651365,3.9994537681629625,3.980401008234516,3.9903490763128246,600.0
3.0,3.9907262898017706,0.0023502516791234825,3.984601939971348,3.998616290628528,3.987255934263878,3.994930369587176,600.0


==> plots/theoretical_results_scalar.csv <==
idx,eps,I_X_Y,I_X_Y_U
0,0.05,0.0022296085285327116,0.0023580307488613172
1,0.6612244897959184,0.2495727825414682,0.26847450189319755
2,1.2724489795918368,0.6257774099218443,0.6668210289228638
3,1.883673469387755,0.9567161171080811,1.0224079673880966
4,2.4948979591836733,1.228193129383358,1.326333891710953
5,3.1061224489795918,1.4538423177187956,1.5810404567170586
6,3.71734693877551,1.6455176986942681,1.8088114470612537
7,4.328571428571428,1.8114815778570144,2.0090817995086745
8,4.939795918367347,1.9574486693351503,2.1919946890877355
9,5.551020408163265,2.087515779875198,2.348989507272644
10,6.162244897959184,2.204628526117793,2.4931242727713787
11,6.773469387755102,2.3110042708170333,2.633963821415237
12,7.38469387755102,2.408334671398414,2.7566392797001047
13,7.995918367346938,2.4980325053896624,2.8692498210337574
14,8.607142857142858,2.5810730340982535,2.9695168808033543
15,9.218367346938777,2.6582570775662004,3.0680270257223863
16,9.829591836734695,2.7305585417446006,3.1476519534495555
17,10.440816326530612,2.798142548790886,3.2325157907604884
18,11.052040816326532,2.861998211645544,3.296632996674861
19,11.66326530612245,2.9221913913187483,3.369194835383207
20,12.274489795918369,2.979122853881842,3.427368379762049
21,12.885714285714286,3.0330944868781478,3.4763967694859366
22,13.496938775510205,3.0843138146140587,3.527386947140787
23,14.108163265306123,3.133021905991156,3.5734158189721823
24,14.71938775510204,3.1796901193699814,3.6169819683336284
25,15.33061224489796,3.2240210895021733,3.6574686519244515
26,15.941836734693878,3.2661078694850154,3.684941876964426
27,16.553061224489795,3.30667755629098,3.7201287625553463
28,17.164285714285715,3.3448968527708787,3.7501661808861573
29,17.775510204081634,3.381866219874669,3.777441554515677
30,18.386734693877553,3.416529929821361,3.8005275305122965
31,18.99795918367347,3.4502036612709075,3.817229990846581
32,19.60918367346939,3.481762829068561,3.8426708786712513
33,20.220408163265308,3.5120797181812704,3.8560699669269347
34,20.831632653061224,3.5408614926875823,3.8729219868745335
35,21.442857142857143,3.5678347761443523,3.8868207220926285
36,22.054081632653062,3.59400711226463,3.898821116966529
37,22.665306122448982,3.6185993052750742,3.9091014385873346
38,23.276530612244898,3.6416241388688,3.922340587726787
39,23.887755102040817,3.6637812525047453,3.9288509513042227
40,24.498979591836736,3.68476464403969,3.9377890916269833
41,25.110204081632652,3.704380935134158,3.945215629914604
42,25.72142857142857,3.7227274102332153,3.9514400541683536
43,26.33265306122449,3.740516728246386,3.9549088513217945
44,26.94387755102041,3.757205663397697,3.963059903711007
45,27.555102040816326,3.7727825794359098,3.96736378915436
46,28.166326530612245,3.7873262476884393,3.973414736291235
47,28.777551020408165,3.8010872991522895,3.974850106556031
48,29.38877551020408,3.814315397542876,3.97877756744305
49,30.0,3.8266353669037314,3.979743334846491


==> plots/theoretical_results_vector.csv <==
idx,eps,I_X_Y,I_X_Y_U
0,0.05,0.005904988972770919,0.0063317588869473695
1,0.11020408163265306,0.02600656438110871,0.027828687531099572
2,0.1704081632653061,0.05865675213990995,0.06294816266981096
3,0.23061224489795917,0.09957387169876686,0.10529261841688164
4,0.29081632653061223,0.16388220767947415,0.175467406009155
5,0.3510204081632653,0.2309411107800976,0.24877019803663014
6,0.41122448979591836,0.3069163135005213,0.32946506259129293
7,0.4714285714285714,0.390972522706202,0.4219951254072538
8,0.5316326530612245,0.4820788090812549,0.5251948969742783
9,0.5918367346938775,0.5792143354464798,0.6301322343289564
10,0.6520408163265307,0.6816884354111932,0.7384676735147591
11,0.7122448979591838,0.7882865890791528,0.8696966322008741
12,0.7724489795918368,0.8984268161474636,0.9929509919135762
13,0.8326530612244898,1.0113959483180612,1.1168298775518988
14,0.8928571428571429,1.1261746209924954,1.2548201960696308
15,0.953061224489796,1.2422015307975687,1.3906042444701106
16,1.013265306122449,1.3585604755023448,1.5193385664564762
17,1.073469387755102,1.4749136182357971,1.6779820326939068
18,1.133673469387755,1.5908211645662282,1.8174667347982578
19,1.1938775510204083,1.7057115434843269,1.9648523800593978
20,1.2540816326530613,1.81883236352731,2.1125911062794236
21,1.3142857142857143,1.929180679250782,2.2438909267442537
22,1.3744897959183675,2.0388691185787153,2.410496569199926
23,1.4346938775510205,2.145142962021373,2.5409615313624734
24,1.4948979591836735,2.2481576030970762,2.6710796332905096
25,1.5551020408163265,2.3490340493991564,2.836064507627798
26,1.6153061224489795,2.4456004957520654,2.9477656189143575
27,1.6755102040816328,2.5394591527766575,3.071102151226657
28,1.7357142857142858,2.6298709423188207,3.1770410575325556
29,1.7959183673469388,2.7146883542716123,3.275658694635863
30,1.856122448979592,2.7993599417182886,3.3767372599236904
31,1.916326530612245,2.878093837357371,3.4598417176755416
32,1.976530612244898,2.9520346294125415,3.5427581828551875
33,2.036734693877551,3.025645090128916,3.6130132805484774
34,2.096938775510204,3.0938020023205874,3.6745968066096566
35,2.157142857142857,3.1569436025050894,3.715375782230759
36,2.21734693877551,3.218305381268359,3.7655846664334685
37,2.277551020408163,3.2770874367511955,3.802790990185047
38,2.3377551020408163,3.3314291528976705,3.8314775227910003
39,2.397959183673469,3.382422927607516,3.8601825373596443
40,2.4581632653061223,3.430302263082531,3.8869737853246247
41,2.5183673469387755,3.4751503191907376,3.9036999480787165
42,2.5785714285714283,3.5170892880173237,3.9138069425204285
43,2.6387755102040815,3.556269053988899,3.9323127919679854
44,2.6989795918367347,3.5927856328682926,3.94391803462385
45,2.7591836734693875,3.626751641606961,3.9504026487212576
46,2.8193877551020408,3.6583172542447553,3.962392441462728
47,2.8795918367346935,3.6876103376566687,3.9662417119424798
48,2.9397959183673468,3.7147294168580203,3.9738131539173946
49,3.0,3.7398203853594687,3.9789083564092143

